Quasistatic cohesive fracture with an alternating direction method of multipliers

A method for quasistatic cohesive fracture is introduced that uses an alternating direction method of multipliers (ADMM) to implement an energy approach to cohesive fracture. The ADMM algorithm minimizes a non-smooth, non-convex potential functional at each strain increment to predict the evolution of a cohesive-elastic system. The optimization problem bypasses the explicit stress criterion of force-based (Newtonian) methods, which interferes with Newton iterations impeding convergence. The model is extended with an extrapolation method that significantly reduces the computation time of the sequence of optimizations. The ADMM algorithm is experimentally shown to have nearly linear time complexity and fast iteration times, allowing it to simulate much larger problems than were previously feasible. The effectiveness, as well as the insensitivity of the algorithm to its numerical parameters is demonstrated through examples. It is shown that the Lagrange multiplier method of ADMM is more effective than earlier Nitsche and continuation methods for quasistatic problems. Close spaced minima are identified in complicated microstructures and their effect discussed.

==> Data/IterTime.dat <==
X       Y
2979	0.017976533
3913	0.024842776
5430	0.030177977
7788	0.045489866
11910	0.070606873
21621	0.123507285
47930	0.237212607


==> Data/extrapIters_false.dat <==
0	0
1	1
2	8
3	9
4	9
5	9
6	9
7	9
8	9
9	9
10	9
11	9
12	9
13	9
14	9
15	9
16	12
17	36
18	45
19	17
20	56
21	25
22	19
23	21
24	36
25	24
26	23
27	27
28	41
29	29
30	39
31	37
32	42
33	38
34	34
35	35
36	70
37	81
38	86
39	87
40	92
41	165
42	104
43	87
44	85
45	91
46	94
47	102
48	106
49	113
50	118
51	116
52	128
53	118
54	98
55	102
56	107
57	110
58	111
59	114
60	110
61	115
62	111
63	108
64	109
65	107
66	106
67	110
68	111
69	242
70	144
71	136
72	141
73	203
74	185
75	216
76	238
77	194
78	176
79	177
80	178
81	179
82	181
83	182
84	183
85	184
86	184
87	185
88	186
89	186
90	186
91	187
92	187
93	187
94	187
95	187
96	188
97	188
98	188
99	188
100	188
101	189
102	189
103	189
104	189
105	189
106	189
107	189
108	189
109	189
110	190
111	190
112	190
113	190
114	190
115	190
116	190
117	190
118	190
119	190
120	190
121	190
122	190
123	191
124	190
125	191
126	191
127	191
128	191
129	191
130	191
131	191
132	191
133	191
134	191
135	191
136	191
137	191
138	191
139	191
140	191
141	191
142	191
143	191
144	191
145	191
146	191
147	191
148	191
149	191
150	191
151	192
152	191
153	169
154	171
155	171
156	171
157	172
158	171
159	170
160	167
161	167
162	164
163	161
164	159
165	157
166	155
167	153
168	155
169	153
170	151
171	149
172	148
173	146
174	144
175	143
176	139
177	136
178	135
179	134
180	129
181	128
182	128
183	124
184	123
185	124
186	127
187	125
188	124
189	122
190	124
191	125
192	121
193	122
194	122
195	121
196	119
197	118
198	118
199	114
200	114
201	115

==> Data/extrapIters_true.dat <==
0	0
1	1
2	8
3	9
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	2
16	10
17	8
18	49
19	16
20	75
21	17
22	49
23	13
24	15
25	18
26	16
27	20
28	26
29	21
30	52
31	29
32	17
33	13
34	13
35	16
36	54
37	40
38	16
39	46
40	45
41	43
42	15
43	17
44	29
45	19
46	10
47	14
48	23
49	25
50	17
51	29
52	44
53	17
54	14
55	55
56	11
57	23
58	10
59	15
60	10
61	19
62	22
63	26
64	8
65	17
66	35
67	196
68	28
69	13
70	14
71	60
72	85
73	52
74	92
75	19
76	15
77	15
78	47
79	39
80	30
81	28
82	10
83	17
84	9
85	15
86	16
87	11
88	11
89	12
90	12
91	12
92	9
93	14
94	18
95	11
96	8
97	7
98	9
99	17
100	15
101	14
102	8
103	8
104	7
105	7
106	11
107	49
108	9
109	21
110	8
111	10
112	10
113	19
114	10
115	48
116	8
117	7
118	8
119	18
120	7
121	39
122	13
123	15
124	12
125	14
126	19
127	10
128	7
129	9
130	15
131	19
132	23
133	7
134	7
135	8
136	7
137	6
138	7
139	8
140	8
141	6
142	7
143	7
144	7
145	13
146	8
147	6
148	7
149	7
150	7
151	6
152	10
153	28
154	49
155	25
156	7
157	6
158	8
159	11
160	12
161	11
162	13
163	8
164	9
165	9
166	11
167	7
168	9
169	6
170	6
171	8
172	7
173	7
174	7
175	7
176	6
177	6
178	6
179	6
180	7
181	7
182	6
183	7
184	6
185	6
186	6
187	6
188	6
189	7
190	7
191	6
192	6
193	7
194	7
195	7
196	6
197	7
198	5
199	7
200	6
201	7

==> Data/extraplStress_false.dat <==
0	0
0	0
7.43275000000000e-05	0.0524872710000000
0.000148655000000000	0.117369502000000
0.000222983000000000	0.182237203000000
0.000297310000000000	0.247230715000000
0.000371638000000000	0.312303787000000
0.000445965000000000	0.377423233000000
0.000520293000000000	0.442570375000000
0.000594620000000000	0.507734490000000
0.000668948000000000	0.572909195000000
0.000743275000000000	0.638090582000000
0.000817603000000000	0.703276224000000
0.000891930000000000	0.768464591000000
0.000966258000000000	0.833654715000000
0.00104059000000000	0.898845976000000
0.00111491000000000	0.969501750000000
0.00118924000000000	1.04231495100000
0.00126357000000000	1.10752068500000
0.00133790000000000	1.16926173400000
0.00141222000000000	1.23581781900000
0.00148655000000000	1.29825946900000
0.00156088000000000	1.35952920700000
0.00163521000000000	1.42167930200000
0.00170953000000000	1.48327003400000
0.00178386000000000	1.54205145700000
0.00185819000000000	1.60021605400000
0.00193252000000000	1.65741477900000
0.00200684000000000	1.71332503200000
0.00208117000000000	1.76667136500000
0.00215550000000000	1.81861852900000
0.00222983000000000	1.86744623800000
0.00230415000000000	1.91308796600000
0.00237848000000000	1.95513273000000
0.00245281000000000	1.99291037700000
0.00252714000000000	2.02458307400000
0.00260146000000000	2.05006755700000
0.00267579000000000	2.07212463900000
0.00275012000000000	2.09165027100000
0.00282445000000000	2.10881642900000
0.00289877000000000	2.12117611700000
0.00297310000000000	2.12914357400000
0.00304743000000000	2.13610891400000
0.00312176000000000	2.14215351800000
0.00319608000000000	2.14705067800000
0.00327041000000000	2.15094887000000
0.00334474000000000	2.15415962800000
0.00341907000000000	2.15674065200000
0.00349339000000000	2.15864922300000
0.00356772000000000	2.15993481400000
0.00364205000000000	2.16085854900000
0.00371638000000000	2.16127520400000
0.00379070000000000	2.16103212400000
0.00386503000000000	2.16053976100000
0.00393936000000000	2.15977674400000
0.00401369000000000	2.15823920900000
0.00408801000000000	2.15630505900000
0.00416234000000000	2.15407769100000
0.00423667000000000	2.15166533400000
0.00431100000000000	2.14890463800000
0.00438532000000000	2.14598888300000
0.00445965000000000	2.14252307800000
0.00453398000000000	2.13882071400000
0.00460831000000000	2.13490425900000
0.00468263000000000	2.13066828500000
0.00475696000000000	2.12621883200000
0.00483129000000000	2.12149182800000
0.00490562000000000	2.11609387000000
0.00497994000000000	2.11041263700000
0.00505427000000000	2.10155897900000
0.00512860000000000	2.09435043000000
0.00520293000000000	2.08636307000000
0.00527725000000000	2.07779594700000
0.00535158000000000	2.06798226200000
0.00542591000000000	2.05883721900000
0.00550024000000000	2.04907218700000
0.00557456000000000	2.03919582400000
0.00564889000000000	2.02925608300000
0.00572322000000000	2.01880472200000
0.00579755000000000	2.00774318500000
0.00587187000000000	1.99628972400000
0.00594620000000000	1.98445351600000
0.00602053000000000	1.97230364600000
0.00609486000000000	1.95980401800000
0.00616918000000000	1.94710291100000
0.00624351000000000	1.93424774900000
0.00631784000000000	1.92120578700000
0.00639217000000000	1.90797051000000
0.00646649000000000	1.89451734700000
0.00654082000000000	1.88084690500000
0.00661515000000000	1.86696357300000
0.00668948000000000	1.85284643800000
0.00676380000000000	1.83859423100000
0.00683813000000000	1.82416632200000
0.00691246000000000	1.80948694200000
0.00698679000000000	1.79474305700000
0.00706111000000000	1.77986141000000
0.00713544000000000	1.76485574700000
0.00720977000000000	1.74969414700000
0.00728410000000000	1.73439439200000
0.00735842000000000	1.71899946500000
0.00743275000000000	1.70350207200000
0.00750708000000000	1.68792940100000
0.00758141000000000	1.67227277000000
0.00765573000000000	1.65653377600000
0.00773006000000000	1.64071537000000
0.00780439000000000	1.62482925700000
0.00787872000000000	1.60885261000000
0.00795304000000000	1.59276794000000
0.00802737000000000	1.57657770400000
0.00810170000000000	1.56029067200000
0.00817603000000000	1.54394677500000
0.00825035000000000	1.52753987000000
0.00832468000000000	1.51107890000000
0.00839901000000000	1.49456182900000
0.00847334000000000	1.47797100900000
0.00854766000000000	1.46128803400000
0.00862199000000000	1.44453049800000
0.00869632000000000	1.42771304800000
0.00877065000000000	1.41080977200000
0.00884497000000000	1.39381121900000
0.00891930000000000	1.37672461400000
0.00899363000000000	1.35953568700000
0.00906796000000000	1.34226479500000
0.00914228000000000	1.32498729400000
0.00921661000000000	1.30760168800000
0.00929094000000000	1.29016737600000
0.00936527000000000	1.27267676200000
0.00943959000000000	1.25512481800000
0.00951392000000000	1.23749004800000
0.00958825000000000	1.21979040000000
0.00966258000000000	1.20203424200000
0.00973690000000000	1.18421749900000
0.00981123000000000	1.16634041600000
0.00988556000000000	1.14841723600000
0.00995989000000000	1.13043196300000
0.0100342000000000	1.11239940000000
0.0101085000000000	1.09430378400000
0.0101829000000000	1.07615534100000
0.0102572000000000	1.05793805000000
0.0103315000000000	1.03965349400000
0.0104059000000000	1.02132263300000
0.0104802000000000	1.00295613600000
0.0105545000000000	0.984542590000000
0.0106288000000000	0.966087788000000
0.0107032000000000	0.947597240000000
0.0107775000000000	0.929011642000000
0.0108518000000000	0.910368658000000
0.0109261000000000	0.891682307000000
0.0110005000000000	0.872950744000000
0.0110748000000000	0.854168629000000
0.0111491000000000	0.835306250000000
0.0112235000000000	0.816466608000000
0.0112978000000000	0.798619216000000
0.0113721000000000	0.782298490000000
0.0114464000000000	0.768201078000000
0.0115208000000000	0.754649789000000
0.0115951000000000	0.741090076000000
0.0116694000000000	0.727985663000000
0.0117437000000000	0.715479520000000
0.0118181000000000	0.703642137000000
0.0118924000000000	0.692267730000000
0.0119667000000000	0.681448953000000
0.0120411000000000	0.671065417000000
0.0121154000000000	0.661022880000000
0.0121897000000000	0.651315386000000
0.0122640000000000	0.642001627000000
0.0123384000000000	0.632917192000000
0.0124127000000000	0.624046965000000
0.0124870000000000	0.615475938000000
0.0125613000000000	0.607060962000000
0.0126357000000000	0.598827446000000
0.0127100000000000	0.590647499000000
0.0127843000000000	0.582549441000000
0.0128587000000000	0.574579542000000
0.0129330000000000	0.566568754000000
0.0130073000000000	0.558800680000000
0.0130816000000000	0.551201975000000
0.0131560000000000	0.543614219000000
0.0132303000000000	0.536031000000000
0.0133046000000000	0.528834359000000
0.0133790000000000	0.521537556000000
0.0134533000000000	0.514165096000000
0.0135276000000000	0.507179154000000
0.0136019000000000	0.500163129000000
0.0136763000000000	0.493059010000000
0.0137506000000000	0.485973471000000
0.0138249000000000	0.479258648000000
0.0138992000000000	0.472664803000000
0.0139736000000000	0.466214106000000
0.0140479000000000	0.459583377000000
0.0141222000000000	0.453104610000000
0.0141966000000000	0.447208816000000
0.0142709000000000	0.441272658000000
0.0143452000000000	0.435479749000000
0.0144195000000000	0.429940452000000
0.0144939000000000	0.424544119000000
0.0145682000000000	0.419105549000000
0.0146425000000000	0.413595226000000
0.0147168000000000	0.408393898000000
0.0147912000000000	0.403124199000000
0.0148655000000000	0.397994759000000

==> Data/extraplStress_true.dat <==
0	0
0	0
7.43275000000000e-05	0.0524872710000000
0.000148655000000000	0.117369502000000
0.000222983000000000	0.184397525000000
0.000297310000000000	0.252771639000000
0.000371638000000000	0.321628753000000
0.000445965000000000	0.390215145000000
0.000520293000000000	0.458000281000000
0.000594620000000000	0.524723529000000
0.000668948000000000	0.590380246000000
0.000743275000000000	0.655163728000000
0.000817603000000000	0.719383937000000
0.000891930000000000	0.783383422000000
0.000966258000000000	0.847466554000000
0.00104059000000000	0.912083562000000
0.00111491000000000	0.977935597000000
0.00118924000000000	1.04313802800000
0.00126357000000000	1.10773754800000
0.00133790000000000	1.17178449400000
0.00141222000000000	1.23591533700000
0.00148655000000000	1.29884413100000
0.00156088000000000	1.36142574800000
0.00163521000000000	1.42273120200000
0.00170953000000000	1.48302598300000
0.00178386000000000	1.54268735600000
0.00185819000000000	1.60106178200000
0.00193252000000000	1.65790282400000
0.00200684000000000	1.71346236300000
0.00208117000000000	1.76703450600000
0.00215550000000000	1.81867406900000
0.00222983000000000	1.86741794400000
0.00230415000000000	1.91303564400000
0.00237848000000000	1.95497388200000
0.00245281000000000	1.99303174300000
0.00252714000000000	2.02462415900000
0.00260146000000000	2.05014495000000
0.00267579000000000	2.07212919200000
0.00275012000000000	2.09157459100000
0.00282445000000000	2.10813546600000
0.00289877000000000	2.11960630100000
0.00297310000000000	2.12747769700000
0.00304743000000000	2.13405351400000
0.00312176000000000	2.13977640300000
0.00319608000000000	2.14443160500000
0.00327041000000000	2.14832018000000
0.00334474000000000	2.15152991700000
0.00341907000000000	2.15426145300000
0.00349339000000000	2.15626679700000
0.00356772000000000	2.15766652300000
0.00364205000000000	2.15848794200000
0.00371638000000000	2.15861851000000
0.00379070000000000	2.15829895000000
0.00386503000000000	2.15753603300000
0.00393936000000000	2.15651573800000
0.00401369000000000	2.15471657000000
0.00408801000000000	2.15265796000000
0.00416234000000000	2.15058716600000
0.00423667000000000	2.14824627800000
0.00431100000000000	2.14563201600000
0.00438532000000000	2.14264756100000
0.00445965000000000	2.13937695600000
0.00453398000000000	2.13553680100000
0.00460831000000000	2.13120019600000
0.00468263000000000	2.12657125600000
0.00475696000000000	2.12188938400000
0.00483129000000000	2.11694005500000
0.00490562000000000	2.11019900700000
0.00497994000000000	2.10278585500000
0.00505427000000000	2.09509173900000
0.00512860000000000	2.08726188800000
0.00520293000000000	2.07863294500000
0.00527725000000000	2.06966722000000
0.00535158000000000	2.06045071800000
0.00542591000000000	2.05104767800000
0.00550024000000000	2.04156481900000
0.00557456000000000	2.03181654900000
0.00564889000000000	2.02176622800000
0.00572322000000000	2.01070054500000
0.00579755000000000	1.99934668900000
0.00587187000000000	1.98772924500000
0.00594620000000000	1.97593582500000
0.00602053000000000	1.96397647700000
0.00609486000000000	1.95194633800000
0.00616918000000000	1.93962446700000
0.00624351000000000	1.92690391200000
0.00631784000000000	1.91376640200000
0.00639217000000000	1.90041763200000
0.00646649000000000	1.88697642700000
0.00654082000000000	1.87337739700000
0.00661515000000000	1.85970572900000
0.00668948000000000	1.84583469400000
0.00676380000000000	1.83175001500000
0.00683813000000000	1.81733557900000
0.00691246000000000	1.80268710400000
0.00698679000000000	1.78797455000000
0.00706111000000000	1.77321593300000
0.00713544000000000	1.75845769400000
0.00720977000000000	1.74370384900000
0.00728410000000000	1.72886657800000
0.00735842000000000	1.71375955200000
0.00743275000000000	1.69857451800000
0.00750708000000000	1.68334574400000
0.00758141000000000	1.66807221600000
0.00765573000000000	1.65269528400000
0.00773006000000000	1.63720812800000
0.00780439000000000	1.62154730300000
0.00787872000000000	1.60548893000000
0.00795304000000000	1.58935342100000
0.00802737000000000	1.57318804300000
0.00810170000000000	1.55694068500000
0.00817603000000000	1.54068132300000
0.00825035000000000	1.52443701700000
0.00832468000000000	1.50819689700000
0.00839901000000000	1.49180579800000
0.00847334000000000	1.47525579200000
0.00854766000000000	1.45862331000000
0.00862199000000000	1.44195744500000
0.00869632000000000	1.42529366200000
0.00877065000000000	1.40850608000000
0.00884497000000000	1.39155645500000
0.00891930000000000	1.37446953700000
0.00899363000000000	1.35730607300000
0.00906796000000000	1.34009776700000
0.00914228000000000	1.32289070600000
0.00921661000000000	1.30566776600000
0.00929094000000000	1.28828836700000
0.00936527000000000	1.27081779700000
0.00943959000000000	1.25329915900000
0.00951392000000000	1.23582375200000
0.00958825000000000	1.21820901900000
0.00966258000000000	1.20041234700000
0.00973690000000000	1.18250784400000
0.00981123000000000	1.16456674600000
0.00988556000000000	1.14660104500000
0.00995989000000000	1.12859721800000
0.0100342000000000	1.11054022800000
0.0101085000000000	1.09248618300000
0.0101829000000000	1.07443633500000
0.0102572000000000	1.05636872600000
0.0103315000000000	1.03822500300000
0.0104059000000000	1.02003217300000
0.0104802000000000	1.00180307000000
0.0105545000000000	0.983471721000000
0.0106288000000000	0.965041524000000
0.0107032000000000	0.946462128000000
0.0107775000000000	0.927811459000000
0.0108518000000000	0.909132825000000
0.0109261000000000	0.890458559000000
0.0110005000000000	0.871725353000000
0.0110748000000000	0.852900600000000
0.0111491000000000	0.834049919000000
0.0112235000000000	0.815100463000000
0.0112978000000000	0.796076237000000
0.0113721000000000	0.780124189000000
0.0114464000000000	0.765859712000000
0.0115208000000000	0.751913769000000
0.0115951000000000	0.738274480000000
0.0116694000000000	0.725030349000000
0.0117437000000000	0.712290323000000
0.0118181000000000	0.700157779000000
0.0118924000000000	0.688593275000000
0.0119667000000000	0.677650276000000
0.0120411000000000	0.667038492000000
0.0121154000000000	0.656847720000000
0.0121897000000000	0.647057941000000
0.0122640000000000	0.637729483000000
0.0123384000000000	0.628615272000000
0.0124127000000000	0.619805803000000
0.0124870000000000	0.611182731000000
0.0125613000000000	0.602740650000000
0.0126357000000000	0.594479957000000
0.0127100000000000	0.586322649000000
0.0127843000000000	0.578281406000000
0.0128587000000000	0.570358477000000
0.0129330000000000	0.562565931000000
0.0130073000000000	0.554827956000000
0.0130816000000000	0.547166154000000
0.0131560000000000	0.539572357000000
0.0132303000000000	0.531993663000000
0.0133046000000000	0.524439862000000
0.0133790000000000	0.516954563000000
0.0134533000000000	0.509509068000000
0.0135276000000000	0.502158257000000
0.0136019000000000	0.494947496000000
0.0136763000000000	0.487892135000000
0.0137506000000000	0.480985366000000
0.0138249000000000	0.474224894000000
0.0138992000000000	0.467592677000000
0.0139736000000000	0.461113402000000
0.0140479000000000	0.454740845000000
0.0141222000000000	0.448466521000000
0.0141966000000000	0.442319103000000
0.0142709000000000	0.436338960000000
0.0143452000000000	0.430536449000000
0.0144195000000000	0.424905964000000
0.0144939000000000	0.419423440000000
0.0145682000000000	0.414072625000000
0.0146425000000000	0.408786622000000
0.0147168000000000	0.403552513000000
0.0147912000000000	0.398363570000000
0.0148655000000000	0.393211150000000

==> Data/iters_Rho.dat <==
20	8695
40	2948
60	2505
80	2761
100	3326
140	4366
180	5009


==> Data/iters_loads.dat <==
26	4453
51	4663
101	3471
201	3327
401	3727
801	5452
1601 10030


==> Data/iters_mesh.dat <==
X       Y
2979	2530
3913	2720
5430	2614
7788	3327
11910	3038
21621	4338
47930	4531


==> Data/iters_tols.dat <==
X       Y
0.00025	85217
0.001	24187
0.004	7298
0.016	2228
0.064	1064
0.256	888
1.024	708


==> Data/iters_tols_initial.dat <==
X       Y
0.00025	85217
0.001	24187
0.004	7298
0.016	2228



==> Data/stress_alpha100.dat <==
0	0
0	0
7.43275E-05	0.052487271
0.000148655	0.117369502
0.000222983	0.184397525
0.00029731	0.252771639
0.000371638	0.321628753
0.000445965	0.390215145
0.000520293	0.458000281
0.00059462	0.524723529
0.000668948	0.590380246
0.000743275	0.655163728
0.000817603	0.719383937
0.00089193	0.783383422
0.000966258	0.847466554
0.001040585	0.912083562
0.001114913	0.977935597
0.00118924	1.043138028
0.001263568	1.107737548
0.001337895	1.171784494
0.001412223	1.235915337
0.00148655	1.298844131
0.001560878	1.361425748
0.001635205	1.422731202
0.001709533	1.483025983
0.00178386	1.542687356
0.001858188	1.601061782
0.001932515	1.657902824
0.002006843	1.713462363
0.00208117	1.767034506
0.002155498	1.818674069
0.002229825	1.867417944
0.002304153	1.913035644
0.00237848	1.954973882
0.002452808	1.993031743
0.002527135	2.024624159
0.002601463	2.05014495
0.00267579	2.072129192
0.002750118	2.091574591
0.002824445	2.108135466
0.002898773	2.119606301
0.0029731	2.127477697
0.003047428	2.134053514
0.003121755	2.139776403
0.003196083	2.144431605
0.00327041	2.14832018
0.003344738	2.151529917
0.003419065	2.154261453
0.003493393	2.156266797
0.00356772	2.157666523
0.003642048	2.158487942
0.003716375	2.15861851
0.003790703	2.15829895
0.00386503	2.157536033
0.003939358	2.156515738
0.004013685	2.15471657
0.004088013	2.15265796
0.00416234	2.150587166
0.004236668	2.148246278
0.004310995	2.145632016
0.004385323	2.142647561
0.00445965	2.139376956
0.004533978	2.135536801
0.004608305	2.131200196
0.004682633	2.126571256
0.00475696	2.121889384
0.004831288	2.116940055
0.004905615	2.110199007
0.004979943	2.102785855
0.00505427	2.095091739
0.005128598	2.087261888
0.005202925	2.078632945
0.005277253	2.06966722
0.00535158	2.060450718
0.005425908	2.051047678
0.005500235	2.041564819
0.005574563	2.031816549
0.00564889	2.021766228
0.005723218	2.010700545
0.005797545	1.999346689
0.005871873	1.987729245
0.0059462	1.975935825
0.006020528	1.963976477
0.006094855	1.951946338
0.006169183	1.939624467
0.00624351	1.926903912
0.006317838	1.913766402
0.006392165	1.900417632
0.006466493	1.886976427
0.00654082	1.873377397
0.006615148	1.859705729
0.006689475	1.845834694
0.006763803	1.831750015
0.00683813	1.817335579
0.006912458	1.802687104
0.006986785	1.78797455
0.007061113	1.773215933
0.00713544	1.758457694
0.007209768	1.743703849
0.007284095	1.728866578
0.007358423	1.713759552
0.00743275	1.698574518
0.007507078	1.683345744
0.007581405	1.668072216
0.007655733	1.652695284
0.00773006	1.637208128
0.007804388	1.621547303
0.007878715	1.60548893
0.007953043	1.589353421
0.00802737	1.573188043
0.008101698	1.556940685
0.008176025	1.540681323
0.008250353	1.524437017
0.00832468	1.508196897
0.008399008	1.491805798
0.008473335	1.475255792
0.008547663	1.45862331
0.00862199	1.441957445
0.008696318	1.425293662
0.008770645	1.40850608
0.008844973	1.391556455
0.0089193	1.374469537
0.008993628	1.357306073
0.009067955	1.340097767
0.009142283	1.322890706
0.00921661	1.305667766
0.009290938	1.288288367
0.009365265	1.270817797
0.009439593	1.253299159
0.00951392	1.235823752
0.009588248	1.218209019
0.009662575	1.200412347
0.009736903	1.182507844
0.00981123	1.164566746
0.009885558	1.146601045
0.009959885	1.128597218
0.010034213	1.110540228
0.01010854	1.092486183
0.010182868	1.074436335
0.010257195	1.056368726
0.010331523	1.038225003
0.01040585	1.020032173
0.010480178	1.00180307
0.010554505	0.983471721
0.010628833	0.965041524
0.01070316	0.946462128
0.010777488	0.927811459
0.010851815	0.909132825
0.010926143	0.890458559
0.01100047	0.871725353
0.011074798	0.8529006
0.011149125	0.834049919
0.011223453	0.815100463
0.01129778	0.796076237
0.011372108	0.780124189
0.011446435	0.765859712
0.011520763	0.751913769
0.01159509	0.73827448
0.011669418	0.725030349
0.011743745	0.712290323
0.011818073	0.700157779
0.0118924	0.688593275
0.011966728	0.677650276
0.012041055	0.667038492
0.012115383	0.65684772
0.01218971	0.647057941
0.012264038	0.637729483
0.012338365	0.628615272
0.012412693	0.619805803
0.01248702	0.611182731
0.012561348	0.60274065
0.012635675	0.594479957
0.012710003	0.586322649
0.01278433	0.578281406
0.012858658	0.570358477
0.012932985	0.562565931
0.013007313	0.554827956
0.01308164	0.547166154
0.013155968	0.539572357
0.013230295	0.531993663
0.013304623	0.524439862
0.01337895	0.516954563
0.013453278	0.509509068
0.013527605	0.502158257
0.013601933	0.494947496
0.01367626	0.487892135
0.013750588	0.480985366
0.013824915	0.474224894
0.013899243	0.467592677
0.01397357	0.461113402
0.014047898	0.454740845
0.014122225	0.448466521
0.014196553	0.442319103
0.01427088	0.43633896
0.014345208	0.430536449
0.014419535	0.424905964
0.014493863	0.41942344
0.01456819	0.414072625
0.014642518	0.408786622
0.014716845	0.403552513
0.014791173	0.39836357
0.0148655	0.39321115


==> Data/stress_alpha180.dat <==
0	0
0	0
7.43275E-05	0.058907389
0.000148655	0.123164245
0.000222983	0.189443376
0.00029731	0.256823932
0.000371638	0.324378858
0.000445965	0.391437047
0.000520293	0.457688074
0.00059462	0.523150387
0.000668948	0.588056605
0.000743275	0.652715819
0.000817603	0.71739959
0.00089193	0.782276141
0.000966258	0.847395485
0.001040585	0.912922041
0.001114913	0.977985162
0.00118924	1.042903775
0.001263568	1.107618533
0.001337895	1.171994074
0.001412223	1.235850745
0.00148655	1.298914296
0.001560878	1.361454317
0.001635205	1.422764966
0.001709533	1.483254695
0.00178386	1.542899319
0.001858188	1.601061367
0.001932515	1.657896034
0.002006843	1.713493925
0.00208117	1.767103965
0.002155498	1.818744681
0.002229825	1.867603789
0.002304153	1.913149127
0.00237848	1.955285254
0.002452808	1.993324169
0.002527135	2.024995793
0.002601463	2.050288658
0.00267579	2.072189226
0.002750118	2.091842564
0.002824445	2.108388257
0.002898773	2.119849647
0.0029731	2.127762728
0.003047428	2.134417446
0.003121755	2.139930967
0.003196083	2.144636699
0.00327041	2.148712989
0.003344738	2.151990164
0.003419065	2.154673332
0.003493393	2.156617345
0.00356772	2.157951565
0.003642048	2.158718145
0.003716375	2.158858458
0.003790703	2.158566401
0.00386503	2.157811837
0.003939358	2.156730589
0.004013685	2.154981164
0.004088013	2.152917704
0.00416234	2.150719528
0.004236668	2.148339144
0.004310995	2.145709335
0.004385323	2.142865379
0.00445965	2.139461894
0.004533978	2.135663216
0.004608305	2.131329829
0.004682633	2.126665366
0.00475696	2.121910818
0.004831288	2.116943448
0.004905615	2.110197691
0.004979943	2.102811273
0.00505427	2.095220529
0.005128598	2.087399809
0.005202925	2.078607102
0.005277253	2.069573877
0.00535158	2.060361444
0.005425908	2.050963117
0.005500235	2.041439822
0.005574563	2.031687257
0.00564889	2.021640388
0.005723218	2.010629417
0.005797545	1.999118529
0.005871873	1.987435495
0.0059462	1.975583624
0.006020528	1.963501279
0.006094855	1.95131875
0.006169183	1.938964752
0.00624351	1.926423219
0.006317838	1.913636845
0.006392165	1.900575888
0.006466493	1.887177291
0.00654082	1.873509526
0.006615148	1.859630168
0.006689475	1.845621984
0.006763803	1.831360447
0.00683813	1.81688989
0.006912458	1.802301303
0.006986785	1.787634435
0.007061113	1.772943306
0.00713544	1.758135324
0.007209768	1.743266241
0.007284095	1.728355269
0.007358423	1.713453656
0.00743275	1.698450348
0.007507078	1.683334127
0.007581405	1.668115075
0.007655733	1.652784958
0.00773006	1.637321996
0.007804388	1.621771714
0.007878715	1.606094281
0.007953043	1.590270547
0.00802737	1.574316285
0.008101698	1.558250887
0.008176025	1.542093993
0.008250353	1.525897891
0.00832468	1.509679779
0.008399008	1.493434424
0.008473335	1.477023662
0.008547663	1.46057667
0.00862199	1.44412846
0.008696318	1.427630014
0.008770645	1.411080821
0.008844973	1.394466704
0.0089193	1.377796441
0.008993628	1.3609043
0.009067955	1.34392082
0.009142283	1.326856077
0.00921661	1.309693622
0.009290938	1.292492601
0.009365265	1.275268582
0.009439593	1.258042662
0.00951392	1.240806746
0.009588248	1.223558984
0.009662575	1.206317017
0.009736903	1.189019947
0.00981123	1.171621556
0.009885558	1.153953857
0.009959885	1.136148681
0.010034213	1.11829121
0.01010854	1.100394458
0.010182868	1.08246168
0.010257195	1.064501449
0.010331523	1.046502605
0.01040585	1.028459735
0.010480178	1.010375559
0.010554505	0.992244028
0.010628833	0.974042588
0.01070316	0.955673864
0.010777488	0.937252607
0.010851815	0.918725094
0.010926143	0.900172448
0.01100047	0.881600323
0.011074798	0.862999537
0.011149125	0.844385688
0.011223453	0.825716686
0.01129778	0.807325779
0.011372108	0.792002427
0.011446435	0.778089557
0.011520763	0.764591106
0.01159509	0.751330562
0.011669418	0.738484954
0.011743745	0.726240879
0.011818073	0.714553997
0.0118924	0.703355692
0.011966728	0.692577581
0.012041055	0.682237179
0.012115383	0.672305298
0.01218971	0.662791746
0.012264038	0.653615798
0.012338365	0.644585002
0.012412693	0.635861116
0.01248702	0.627384317
0.012561348	0.61945228
0.012635675	0.611623173
0.012710003	0.603860872
0.01278433	0.596146229
0.012858658	0.588468494
0.012932985	0.580836774
0.013007313	0.573282527
0.01308164	0.565844939
0.013155968	0.558460759
0.013230295	0.551121304
0.013304623	0.543963568
0.01337895	0.536868797
0.013453278	0.529860104
0.013527605	0.522926566
0.013601933	0.516032726
0.01367626	0.509178878
0.013750588	0.502370229
0.013824915	0.495658751
0.013899243	0.48903997
0.01397357	0.482494736
0.014047898	0.476032333
0.014122225	0.46971216
0.014196553	0.463533568
0.01427088	0.457435114
0.014345208	0.451459391
0.014419535	0.445608946
0.014493863	0.439898289
0.01456819	0.434364603
0.014642518	0.428929624
0.014716845	0.42359063
0.014791173	0.41833566
0.0148655	0.413236787


==> Data/stress_alpha20.dat <==
0	0
0	0
7.43275E-05	0.003010953
0.000148655	0.066416464
0.000222983	0.132559979
0.00029731	0.201147663
0.000371638	0.271811043
0.000445965	0.348774018
0.000520293	0.426625951
0.00059462	0.504757943
0.000668948	0.582585868
0.000743275	0.659575528
0.000817603	0.735264678
0.00089193	0.809280416
0.000966258	0.881351011
0.001040585	0.936192301
0.001114913	0.987151344
0.00118924	1.039068063
0.001263568	1.095585081
0.001337895	1.161542243
0.001412223	1.232648171
0.00148655	1.30124556
0.001560878	1.364736688
0.001635205	1.425563615
0.001709533	1.484682529
0.00178386	1.543288686
0.001858188	1.600998899
0.001932515	1.657496202
0.002006843	1.712710134
0.00208117	1.766407588
0.002155498	1.818281382
0.002229825	1.867218978
0.002304153	1.912850575
0.00237848	1.954889325
0.002452808	1.992953568
0.002527135	2.023995363
0.002601463	2.049362776
0.00267579	2.07142772
0.002750118	2.09063356
0.002824445	2.106923585
0.002898773	2.118257057
0.0029731	2.126490728
0.003047428	2.132231276
0.003121755	2.138355488
0.003196083	2.142984974
0.00327041	2.146449845
0.003344738	2.149547524
0.003419065	2.151843312
0.003493393	2.153926575
0.00356772	2.1551134
0.003642048	2.156121327
0.003716375	2.155909025
0.003790703	2.155540746
0.00386503	2.15665114
0.003939358	2.156284289
0.004013685	2.153744426
0.004088013	2.150617547
0.00416234	2.149996978
0.004236668	2.147254067
0.004310995	2.142986683
0.004385323	2.137038727
0.00445965	2.13677171
0.004533978	2.133017794
0.004608305	2.128442463
0.004682633	2.121258247
0.00475696	2.115152557
0.004831288	2.109228379
0.004905615	2.101169437
0.004979943	2.094361046
0.00505427	2.085158584
0.005128598	2.079693191
0.005202925	2.069390253
0.005277253	2.061121289
0.00535158	2.053432335
0.005425908	2.042729769
0.005500235	2.033528817
0.005574563	2.024218709
0.00564889	2.013573316
0.005723218	2.004470879
0.005797545	1.993066649
0.005871873	1.981785498
0.0059462	1.970095109
0.006020528	1.960113697
0.006094855	1.946339912
0.006169183	1.934107625
0.00624351	1.921818676
0.006317838	1.910153271
0.006392165	1.894330872
0.006466493	1.884675703
0.00654082	1.868327232
0.006615148	1.855014908
0.006689475	1.842045694
0.006763803	1.827906254
0.00683813	1.813259691
0.006912458	1.798394694
0.006986785	1.783983429
0.007061113	1.769408704
0.00713544	1.7548459
0.007209768	1.738740079
0.007284095	1.724765256
0.007358423	1.708648145
0.00743275	1.693077573
0.007507078	1.678135827
0.007581405	1.662782354
0.007655733	1.647467561
0.00773006	1.631330396
0.007804388	1.615853559
0.007878715	1.600149247
0.007953043	1.584444403
0.00802737	1.56672283
0.008101698	1.551194152
0.008176025	1.534826954
0.008250353	1.518333677
0.00832468	1.503265901
0.008399008	1.485529514
0.008473335	1.470074585
0.008547663	1.453385527
0.00862199	1.435676625
0.008696318	1.420132609
0.008770645	1.402141939
0.008844973	1.386428143
0.0089193	1.368657699
0.008993628	1.351829484
0.009067955	1.334735159
0.009142283	1.317244445
0.00921661	1.300525343
0.009290938	1.282491105
0.009365265	1.2655459
0.009439593	1.247886712
0.00951392	1.230250405
0.009588248	1.212846076
0.009662575	1.194672104
0.009736903	1.175885892
0.00981123	1.159705185
0.009885558	1.14064725
0.009959885	1.123784194
0.010034213	1.104785859
0.01010854	1.087741819
0.010182868	1.068950833
0.010257195	1.051350655
0.010331523	1.032507229
0.01040585	1.014711064
0.010480178	0.996057337
0.010554505	0.977935093
0.010628833	0.959470362
0.01070316	0.940093033
0.010777488	0.922718999
0.010851815	0.903491939
0.010926143	0.884782862
0.01100047	0.865926338
0.011074798	0.846852633
0.011149125	0.828800981
0.011223453	0.809563361
0.01129778	0.790739207
0.011372108	0.775842265
0.011446435	0.761930712
0.011520763	0.747693207
0.01159509	0.734098436
0.011669418	0.721215671
0.011743745	0.708346496
0.011818073	0.696496655
0.0118924	0.684497824
0.011966728	0.673295007
0.012041055	0.664208941
0.012115383	0.653303818
0.01218971	0.643317564
0.012264038	0.633481425
0.012338365	0.624317365
0.012412693	0.61612435
0.01248702	0.60707813
0.012561348	0.598330873
0.012635675	0.589620344
0.012710003	0.581338137
0.01278433	0.573651222
0.012858658	0.565568039
0.012932985	0.556800769
0.013007313	0.549117907
0.01308164	0.542031748
0.013155968	0.534216686
0.013230295	0.526289235
0.013304623	0.518520084
0.01337895	0.511594889
0.013453278	0.504292723
0.013527605	0.496321186
0.013601933	0.489125058
0.01367626	0.483230748
0.013750588	0.476041787
0.013824915	0.469159667
0.013899243	0.462301652
0.01397357	0.456352843
0.014047898	0.450026327
0.014122225	0.443120106
0.014196553	0.437111343
0.01427088	0.431718744
0.014345208	0.42596849
0.014419535	0.420243467
0.014493863	0.414115597
0.01456819	0.409639092
0.014642518	0.403847524
0.014716845	0.397727579
0.014791173	0.392932289
0.0148655	0.388181536


==> Data/stress_alpha60.dat <==
0	0
0	0
7.43275E-05	0.044915968
0.000148655	0.109043018
0.000222983	0.17559503
0.00029731	0.244028286
0.000371638	0.313663071
0.000445965	0.383787326
0.000520293	0.453747754
0.00059462	0.523019065
0.000668948	0.591246352
0.000743275	0.658259799
0.000817603	0.724064479
0.00089193	0.788810675
0.000966258	0.852751587
0.001040585	0.913872353
0.001114913	0.976686995
0.00118924	1.041437229
0.001263568	1.107419729
0.001337895	1.172544487
0.001412223	1.236451465
0.00148655	1.29921143
0.001560878	1.361360537
0.001635205	1.422779417
0.001709533	1.483009408
0.00178386	1.542671652
0.001858188	1.601052137
0.001932515	1.657991111
0.002006843	1.713375521
0.00208117	1.76707927
0.002155498	1.818709796
0.002229825	1.867316604
0.002304153	1.912825144
0.00237848	1.954783915
0.002452808	1.99274821
0.002527135	2.024163397
0.002601463	2.049901475
0.00267579	2.071750366
0.002750118	2.091115846
0.002824445	2.107565025
0.002898773	2.119016737
0.0029731	2.126926438
0.003047428	2.133469413
0.003121755	2.139016083
0.003196083	2.143777345
0.00327041	2.147875803
0.003344738	2.151231485
0.003419065	2.153684669
0.003493393	2.155377339
0.00356772	2.157001527
0.003642048	2.157673686
0.003716375	2.157835179
0.003790703	2.157591383
0.00386503	2.156997596
0.003939358	2.15586569
0.004013685	2.15405639
0.004088013	2.151924434
0.00416234	2.149990893
0.004236668	2.147742637
0.004310995	2.145099194
0.004385323	2.14191049
0.00445965	2.138389567
0.004533978	2.134480914
0.004608305	2.130382109
0.004682633	2.126003765
0.00475696	2.12118248
0.004831288	2.116345537
0.004905615	2.109409381
0.004979943	2.101626451
0.00505427	2.093935493
0.005128598	2.085980347
0.005202925	2.077400098
0.005277253	2.068586794
0.00535158	2.059467519
0.005425908	2.050068448
0.005500235	2.040399727
0.005574563	2.030505492
0.00564889	2.019980997
0.005723218	2.009147286
0.005797545	1.997921877
0.005871873	1.986414813
0.0059462	1.974708752
0.006020528	1.962497474
0.006094855	1.950257115
0.006169183	1.937756959
0.00624351	1.924879171
0.006317838	1.911738497
0.006392165	1.898519821
0.006466493	1.885168766
0.00654082	1.871832087
0.006615148	1.858278018
0.006689475	1.84430314
0.006763803	1.830009689
0.00683813	1.815569696
0.006912458	1.801161289
0.006986785	1.786746235
0.007061113	1.772132747
0.00713544	1.75727416
0.007209768	1.742308259
0.007284095	1.727360117
0.007358423	1.7124423
0.00743275	1.697206777
0.007507078	1.681906535
0.007581405	1.666533668
0.007655733	1.651143023
0.00773006	1.635612759
0.007804388	1.620014642
0.007878715	1.60446157
0.007953043	1.588671842
0.00802737	1.572738552
0.008101698	1.556828773
0.008176025	1.541048215
0.008250353	1.525074997
0.00832468	1.508951168
0.008399008	1.492863353
0.008473335	1.476737737
0.008547663	1.460274602
0.00862199	1.443727057
0.008696318	1.427416272
0.008770645	1.41113197
0.008844973	1.394571823
0.0089193	1.37756078
0.008993628	1.360418454
0.009067955	1.343528266
0.009142283	1.32665552
0.00921661	1.309753503
0.009290938	1.292718626
0.009365265	1.275504496
0.009439593	1.258306652
0.00951392	1.241106878
0.009588248	1.223682903
0.009662575	1.20615942
0.009736903	1.188716444
0.00981123	1.171420775
0.009885558	1.154061562
0.009959885	1.136534573
0.010034213	1.118943465
0.01010854	1.101189501
0.010182868	1.083261594
0.010257195	1.065300959
0.010331523	1.047203731
0.01040585	1.02897765
0.010480178	1.010826198
0.010554505	0.992836685
0.010628833	0.974956027
0.01070316	0.956995977
0.010777488	0.938927771
0.010851815	0.920782455
0.010926143	0.902477565
0.01100047	0.883979703
0.011074798	0.865627234
0.011149125	0.847251605
0.011223453	0.828866893
0.01129778	0.810520216
0.011372108	0.795248629
0.011446435	0.781439445
0.011520763	0.768216015
0.01159509	0.755368869
0.011669418	0.742625318
0.011743745	0.730187254
0.011818073	0.718387568
0.0118924	0.707160808
0.011966728	0.69670026
0.012041055	0.686659762
0.012115383	0.677015742
0.01218971	0.668454385
0.012264038	0.659899622
0.012338365	0.651287297
0.012412693	0.642648524
0.01248702	0.634112693
0.012561348	0.625954007
0.012635675	0.617889492
0.012710003	0.609909126
0.01278433	0.602062603
0.012858658	0.594305237
0.012932985	0.586643725
0.013007313	0.579113705
0.01308164	0.571699572
0.013155968	0.56426256
0.013230295	0.556844628
0.013304623	0.549705415
0.01337895	0.54291133
0.013453278	0.53609024
0.013527605	0.52915938
0.013601933	0.522279693
0.01367626	0.515429006
0.013750588	0.508459174
0.013824915	0.501531808
0.013899243	0.494965322
0.01397357	0.488522707
0.014047898	0.482151352
0.014122225	0.475760053
0.014196553	0.469362032
0.01427088	0.463082799
0.014345208	0.457046701
0.014419535	0.451483893
0.014493863	0.446229825
0.01456819	0.440895408
0.014642518	0.435617778
0.014716845	0.430474078
0.014791173	0.425087163
0.0148655	0.419922115


==> Data/stress_elem11910.dat <==
0	0
0	0
7.43275E-05	0.050897655
0.000148655	0.114979376
0.000222983	0.181319446
0.00029731	0.249317102
0.000371638	0.318237505
0.000445965	0.38735042
0.000520293	0.456041559
0.00059462	0.523884236
0.000668948	0.590667837
0.000743275	0.656387168
0.000817603	0.72120217
0.00089193	0.785380198
0.000966258	0.84774424
0.001040585	0.911623182
0.001114913	0.976405693
0.00118924	1.042771135
0.001263568	1.108220055
0.001337895	1.17196272
0.001412223	1.235205941
0.00148655	1.298222393
0.001560878	1.360219587
0.001635205	1.421343573
0.001709533	1.481402866
0.00178386	1.54022547
0.001858188	1.597924652
0.001932515	1.653897545
0.002006843	1.708809986
0.00208117	1.762119269
0.002155498	1.813626654
0.002229825	1.862894544
0.002304153	1.909499799
0.00237848	1.953011585
0.002452808	1.990112932
0.002527135	2.020555013
0.002601463	2.046392162
0.00267579	2.069065583
0.002750118	2.088160822
0.002824445	2.103535233
0.002898773	2.116007235
0.0029731	2.124428398
0.003047428	2.131267901
0.003121755	2.136818616
0.003196083	2.141258659
0.00327041	2.145011792
0.003344738	2.148109275
0.003419065	2.150318145
0.003493393	2.151944145
0.00356772	2.152929696
0.003642048	2.153406423
0.003716375	2.153335469
0.003790703	2.152826345
0.00386503	2.151952405
0.003939358	2.150682301
0.004013685	2.149075691
0.004088013	2.147143112
0.00416234	2.144911259
0.004236668	2.142376453
0.004310995	2.139380052
0.004385323	2.136154338
0.00445965	2.132732302
0.004533978	2.129148989
0.004608305	2.125409842
0.004682633	2.121496439
0.00475696	2.11737181
0.004831288	2.113199863
0.004905615	2.10884129
0.004979943	2.104331948
0.00505427	2.099666772
0.005128598	2.09484186
0.005202925	2.089874688
0.005277253	2.084813413
0.00535158	2.079521309
0.005425908	2.073999846
0.005500235	2.068305788
0.005574563	2.062514896
0.00564889	2.056658478
0.005723218	2.051075217
0.005797545	2.045453871
0.005871873	2.039804546
0.0059462	2.034166631
0.006020528	2.028758781
0.006094855	2.023279666
0.006169183	2.017601436
0.00624351	2.011785924
0.006317838	2.005592255
0.006392165	1.999288758
0.006466493	1.99307536
0.00654082	1.986798481
0.006615148	1.980387151
0.006689475	1.973783095
0.006763803	1.966968205
0.00683813	1.960202899
0.006912458	1.953187445
0.006986785	1.945866439
0.007061113	1.938464699
0.00713544	1.930973367
0.007209768	1.923207657
0.007284095	1.915327985
0.007358423	1.907296791
0.00743275	1.899041123
0.007507078	1.890593489
0.007581405	1.88213628
0.007655733	1.873642449
0.00773006	1.864945917
0.007804388	1.856163075
0.007878715	1.847312277
0.007953043	1.838228981
0.00802737	1.828804443
0.008101698	1.819141693
0.008176025	1.809281326
0.008250353	1.798989765
0.00832468	1.788491549
0.008399008	1.777960677
0.008473335	1.767366209
0.008547663	1.756650665
0.00862199	1.745886755
0.008696318	1.735002303
0.008770645	1.724115656
0.008844973	1.713041612
0.0089193	1.701801786
0.008993628	1.690393752
0.009067955	1.678721473
0.009142283	1.666845985
0.00921661	1.65486775
0.009290938	1.642707469
0.009365265	1.630441529
0.009439593	1.618119245
0.00951392	1.605638497
0.009588248	1.593035853
0.009662575	1.580348345
0.009736903	1.567467408
0.00981123	1.554410338
0.009885558	1.541299819
0.009959885	1.528160191
0.010034213	1.514943486
0.01010854	1.501567729
0.010182868	1.487970042
0.010257195	1.474214304
0.010331523	1.460135642
0.01040585	1.445852883
0.010480178	1.431457921
0.010554505	1.417041498
0.010628833	1.402480005
0.01070316	1.387753678
0.010777488	1.37294025
0.010851815	1.357860543
0.010926143	1.342537469
0.01100047	1.327071439
0.011074798	1.311620499
0.011149125	1.296200621
0.011223453	1.280845932
0.01129778	1.265369508
0.011372108	1.249766154
0.011446435	1.234061412
0.011520763	1.218250341
0.01159509	1.202451516
0.011669418	1.188532721
0.011743745	1.17531968
0.011818073	1.162107959
0.0118924	1.148746167
0.011966728	1.135263408
0.012041055	1.12173248
0.012115383	1.108451906
0.01218971	1.095533678
0.012264038	1.082917751
0.012338365	1.071049474
0.012412693	1.059377629
0.01248702	1.048098381
0.012561348	1.036969223
0.012635675	1.025969761
0.012710003	1.015218576
0.01278433	1.004539308
0.012858658	0.993894147
0.012932985	0.983325851
0.013007313	0.972815537
0.01308164	0.962363493
0.013155968	0.951924767
0.013230295	0.94140499
0.013304623	0.930771496
0.01337895	0.920091096
0.013453278	0.909406156
0.013527605	0.898699879
0.013601933	0.888053943
0.01367626	0.877434666
0.013750588	0.866817251
0.013824915	0.856263571
0.013899243	0.845857051
0.01397357	0.835491172
0.014047898	0.825162891
0.014122225	0.814929597
0.014196553	0.804936889
0.01427088	0.794950603
0.014345208	0.784967018
0.014419535	0.7749766
0.014493863	0.765073315
0.01456819	0.755281717
0.014642518	0.745896171
0.014716845	0.736674342
0.014791173	0.727571388
0.0148655	0.718651928


==> Data/stress_elem21624.dat <==
0	0
0	0
7.43275E-05	0.044947241
0.000148655	0.109072032
0.000222983	0.177746195
0.00029731	0.24901583
0.000371638	0.320587667
0.000445965	0.391644071
0.000520293	0.461556926
0.00059462	0.529936386
0.000668948	0.595185742
0.000743275	0.659227294
0.000817603	0.722421622
0.00089193	0.78517713
0.000966258	0.84789065
0.001040585	0.911343015
0.001114913	0.976574301
0.00118924	1.042419137
0.001263568	1.107712699
0.001337895	1.172221947
0.001412223	1.235950132
0.00148655	1.29896719
0.001560878	1.361189271
0.001635205	1.422607963
0.001709533	1.483139777
0.00178386	1.542595231
0.001858188	1.600892333
0.001932515	1.657711571
0.002006843	1.712775633
0.00208117	1.765881887
0.002155498	1.816865034
0.002229825	1.86521284
0.002304153	1.910679134
0.00237848	1.952698086
0.002452808	1.989151182
0.002527135	2.018503201
0.002601463	2.043790811
0.00267579	2.066582247
0.002750118	2.086954205
0.002824445	2.104587104
0.002898773	2.118543764
0.0029731	2.129563435
0.003047428	2.138890155
0.003121755	2.147132196
0.003196083	2.154261639
0.00327041	2.160223371
0.003344738	2.162938035
0.003419065	2.164213591
0.003493393	2.164929395
0.00356772	2.165047118
0.003642048	2.164762727
0.003716375	2.164216265
0.003790703	2.163307572
0.00386503	2.161916033
0.003939358	2.159978144
0.004013685	2.157765428
0.004088013	2.155429669
0.00416234	2.15278634
0.004236668	2.149817106
0.004310995	2.14653954
0.004385323	2.143189708
0.00445965	2.139394928
0.004533978	2.135654372
0.004608305	2.131798374
0.004682633	2.127581772
0.00475696	2.123213209
0.004831288	2.118945831
0.004905615	2.114340524
0.004979943	2.10974856
0.00505427	2.104789111
0.005128598	2.099839297
0.005202925	2.094833964
0.005277253	2.089860703
0.00535158	2.084689259
0.005425908	2.079476958
0.005500235	2.074114742
0.005574563	2.068639923
0.00564889	2.063055972
0.005723218	2.057110444
0.005797545	2.050939155
0.005871873	2.04470387
0.0059462	2.03839287
0.006020528	2.031829869
0.006094855	2.025068641
0.006169183	2.018162671
0.00624351	2.011051169
0.006317838	2.003867279
0.006392165	1.996584769
0.006466493	1.989123084
0.00654082	1.981495618
0.006615148	1.973744691
0.006689475	1.965961016
0.006763803	1.957886987
0.00683813	1.949591712
0.006912458	1.941020668
0.006986785	1.932203435
0.007061113	1.923273825
0.00713544	1.91419578
0.007209768	1.905067441
0.007284095	1.8958573
0.007358423	1.886379561
0.00743275	1.876580854
0.007507078	1.866546401
0.007581405	1.856298814
0.007655733	1.845928711
0.00773006	1.835448672
0.007804388	1.824879622
0.007878715	1.814138096
0.007953043	1.803319235
0.00802737	1.792450167
0.008101698	1.781454242
0.008176025	1.770397236
0.008250353	1.75925767
0.00832468	1.747852351
0.008399008	1.736282373
0.008473335	1.723794297
0.008547663	1.711452862
0.00862199	1.699032116
0.008696318	1.686471652
0.008770645	1.673611709
0.008844973	1.660392434
0.0089193	1.646813764
0.008993628	1.632817668
0.009067955	1.61847249
0.009142283	1.603838813
0.00921661	1.588929019
0.009290938	1.57382748
0.009365265	1.55855713
0.009439593	1.543046519
0.00951392	1.527367711
0.009588248	1.511573672
0.009662575	1.495594994
0.009736903	1.479477382
0.00981123	1.463219789
0.009885558	1.44685255
0.009959885	1.430389387
0.010034213	1.413814222
0.01010854	1.397140217
0.010182868	1.380339019
0.010257195	1.363308123
0.010331523	1.34617069
0.01040585	1.328991948
0.010480178	1.311745846
0.010554505	1.294412497
0.010628833	1.276867053
0.01070316	1.259171169
0.010777488	1.241415552
0.010851815	1.223585059
0.010926143	1.205649641
0.01100047	1.187672349
0.011074798	1.169696439
0.011149125	1.151739114
0.011223453	1.133589098
0.01129778	1.11589821
0.011372108	1.100226277
0.011446435	1.085727083
0.011520763	1.071677945
0.01159509	1.057990789
0.011669418	1.044945089
0.011743745	1.032005193
0.011818073	1.018897559
0.0118924	1.005841443
0.011966728	0.993130159
0.012041055	0.980730756
0.012115383	0.968759028
0.01218971	0.956872644
0.012264038	0.945091799
0.012338365	0.9334473
0.012412693	0.921801423
0.01248702	0.910067765
0.012561348	0.898262872
0.012635675	0.886401944
0.012710003	0.874533405
0.01278433	0.862503677
0.012858658	0.850003794
0.012932985	0.837194454
0.013007313	0.823910002
0.01308164	0.810432371
0.013155968	0.796539022
0.013230295	0.782295277
0.013304623	0.767780176
0.01337895	0.753032949
0.013453278	0.738267371
0.013527605	0.723619807
0.013601933	0.709041991
0.01367626	0.694725127
0.013750588	0.681125679
0.013824915	0.667904545
0.013899243	0.654735222
0.01397357	0.641557625
0.014047898	0.628400027
0.014122225	0.615687052
0.014196553	0.603360074
0.01427088	0.591246111
0.014345208	0.579425875
0.014419535	0.568113357
0.014493863	0.557009291
0.01456819	0.546243138
0.014642518	0.535655952
0.014716845	0.525031956
0.014791173	0.514692135
0.0148655	0.504714147


==> Data/stress_elem2979.dat <==
0	0
0	0
7.43275E-05	0.057762839
0.000148655	0.121771466
0.000222983	0.18810899
0.00029731	0.255817364
0.000371638	0.323875818
0.000445965	0.391487994
0.000520293	0.458221961
0.00059462	0.524010429
0.000668948	0.589054205
0.000743275	0.653684663
0.000817603	0.718234518
0.00089193	0.782948504
0.000966258	0.84794507
0.001040585	0.913680729
0.001114913	0.97880779
0.00118924	1.043453342
0.001263568	1.107774705
0.001337895	1.171770824
0.001412223	1.235549552
0.00148655	1.298262177
0.001560878	1.359815685
0.001635205	1.420563138
0.001709533	1.480202682
0.00178386	1.538083592
0.001858188	1.595552797
0.001932515	1.650762755
0.002006843	1.704871713
0.00208117	1.757917515
0.002155498	1.808181336
0.002229825	1.857217471
0.002304153	1.902913855
0.00237848	1.945518612
0.002452808	1.978759
0.002527135	2.006413828
0.002601463	2.031443485
0.00267579	2.053771809
0.002750118	2.07382693
0.002824445	2.09123927
0.002898773	2.103170999
0.0029731	2.111376571
0.003047428	2.118457161
0.003121755	2.124327579
0.003196083	2.129314789
0.00327041	2.133907889
0.003344738	2.137347061
0.003419065	2.140000539
0.003493393	2.141891168
0.00356772	2.143248384
0.003642048	2.143855892
0.003716375	2.14355422
0.003790703	2.142803811
0.00386503	2.141359758
0.003939358	2.1397315
0.004013685	2.138097654
0.004088013	2.136189027
0.00416234	2.133989345
0.004236668	2.129551528
0.004310995	2.124813309
0.004385323	2.119858003
0.00445965	2.114804476
0.004533978	2.10958248
0.004608305	2.104084626
0.004682633	2.098276413
0.00475696	2.092561287
0.004831288	2.086800512
0.004905615	2.080882334
0.004979943	2.074706866
0.00505427	2.068278492
0.005128598	2.061805705
0.005202925	2.054793752
0.005277253	2.047670594
0.00535158	2.040464379
0.005425908	2.03323742
0.005500235	2.025897645
0.005574563	2.018278653
0.00564889	2.010371447
0.005723218	2.00243141
0.005797545	1.994584192
0.005871873	1.986950245
0.0059462	1.979161474
0.006020528	1.971075678
0.006094855	1.962751037
0.006169183	1.954166518
0.00624351	1.945277475
0.006317838	1.935983287
0.006392165	1.925719359
0.006466493	1.915317626
0.00654082	1.904955136
0.006615148	1.894607454
0.006689475	1.884167264
0.006763803	1.873779834
0.00683813	1.863359097
0.006912458	1.852967519
0.006986785	1.842530429
0.007061113	1.831904088
0.00713544	1.82102679
0.007209768	1.809992
0.007284095	1.798764305
0.007358423	1.78742746
0.00743275	1.776011883
0.007507078	1.764646709
0.007581405	1.753359329
0.007655733	1.742113773
0.00773006	1.730740492
0.007804388	1.719179202
0.007878715	1.707434337
0.007953043	1.69567525
0.00802737	1.683814355
0.008101698	1.671932756
0.008176025	1.659988225
0.008250353	1.647910584
0.00832468	1.635854513
0.008399008	1.623828578
0.008473335	1.61169189
0.008547663	1.599511905
0.00862199	1.587507858
0.008696318	1.575437669
0.008770645	1.562992739
0.008844973	1.550322266
0.0089193	1.537318504
0.008993628	1.524073524
0.009067955	1.510857093
0.009142283	1.497736867
0.00921661	1.484745366
0.009290938	1.471808327
0.009365265	1.458941147
0.009439593	1.445976828
0.00951392	1.433019489
0.009588248	1.419894108
0.009662575	1.40672611
0.009736903	1.393528541
0.00981123	1.380226368
0.009885558	1.366823674
0.009959885	1.353342619
0.010034213	1.339808527
0.01010854	1.326259726
0.010182868	1.31262524
0.010257195	1.299052094
0.010331523	1.285427045
0.01040585	1.271737693
0.010480178	1.258015834
0.010554505	1.244210718
0.010628833	1.230263101
0.01070316	1.216209142
0.010777488	1.202152262
0.010851815	1.187895446
0.010926143	1.173545602
0.01100047	1.159177321
0.011074798	1.144863792
0.011149125	1.130593037
0.011223453	1.116315296
0.01129778	1.102073247
0.011372108	1.087768683
0.011446435	1.073311791
0.011520763	1.058729685
0.01159509	1.044064568
0.011669418	1.029516507
0.011743745	1.015202922
0.011818073	1.000946059
0.0118924	0.98675225
0.011966728	0.972682694
0.012041055	0.958699027
0.012115383	0.944821361
0.01218971	0.931043384
0.012264038	0.917581884
0.012338365	0.904481474
0.012412693	0.891479184
0.01248702	0.878612994
0.012561348	0.865871711
0.012635675	0.853234345
0.012710003	0.840756727
0.01278433	0.828436174
0.012858658	0.816249319
0.012932985	0.804146579
0.013007313	0.79220411
0.01308164	0.780395411
0.013155968	0.768857743
0.013230295	0.757746014
0.013304623	0.747465229
0.01337895	0.737437161
0.013453278	0.728350393
0.013527605	0.719591774
0.013601933	0.710986018
0.01367626	0.702975924
0.013750588	0.695236308
0.013824915	0.687650874
0.013899243	0.680225886
0.01397357	0.673041711
0.014047898	0.666140807
0.014122225	0.659356545
0.014196553	0.652552507
0.01427088	0.645847511
0.014345208	0.639418325
0.014419535	0.633131719
0.014493863	0.627007784
0.01456819	0.620902826
0.014642518	0.614943742
0.014716845	0.609118779
0.014791173	0.603376203
0.0148655	0.597733667


==> Data/stress_elem3913.dat <==
0	0
0	0
7.43275E-05	0.055824959
0.000148655	0.121710825
0.000222983	0.189220737
0.00029731	0.257372594
0.000371638	0.325314242
0.000445965	0.392491331
0.000520293	0.458694901
0.00059462	0.524011516
0.000668948	0.588716257
0.000743275	0.653151144
0.000817603	0.71762264
0.00089193	0.782337371
0.000966258	0.847380304
0.001040585	0.913383199
0.001114913	0.978776919
0.00118924	1.043252618
0.001263568	1.107681907
0.001337895	1.171893261
0.001412223	1.235881382
0.00148655	1.29860948
0.001560878	1.360484401
0.001635205	1.421446791
0.001709533	1.481742522
0.00178386	1.540945812
0.001858188	1.598694615
0.001932515	1.655683298
0.002006843	1.709828648
0.00208117	1.76372326
0.002155498	1.816298323
0.002229825	1.866065837
0.002304153	1.913998137
0.00237848	1.959521259
0.002452808	1.999486835
0.002527135	2.030075811
0.002601463	2.055426726
0.00267579	2.077339114
0.002750118	2.095570264
0.002824445	2.110708815
0.002898773	2.121679417
0.0029731	2.129493893
0.003047428	2.135937907
0.003121755	2.141914638
0.003196083	2.145768363
0.00327041	2.148305356
0.003344738	2.150677013
0.003419065	2.152395436
0.003493393	2.153608733
0.00356772	2.154014612
0.003642048	2.153773611
0.003716375	2.153328207
0.003790703	2.152222809
0.00386503	2.150638751
0.003939358	2.148773522
0.004013685	2.146697959
0.004088013	2.144485117
0.00416234	2.14198031
0.004236668	2.13918376
0.004310995	2.136104599
0.004385323	2.133073286
0.00445965	2.129934058
0.004533978	2.126803582
0.004608305	2.123521094
0.004682633	2.120198983
0.00475696	2.116845082
0.004831288	2.113397468
0.004905615	2.109744096
0.004979943	2.105837504
0.00505427	2.101953784
0.005128598	2.0979409
0.005202925	2.093801874
0.005277253	2.08966852
0.00535158	2.08549022
0.005425908	2.081229534
0.005500235	2.076934978
0.005574563	2.072555455
0.00564889	2.067966905
0.005723218	2.063345866
0.005797545	2.058608183
0.005871873	2.053800438
0.0059462	2.048840091
0.006020528	2.04370506
0.006094855	2.038453396
0.006169183	2.03323105
0.00624351	2.027688386
0.006317838	2.022099369
0.006392165	2.016373452
0.006466493	2.010289483
0.00654082	2.003975068
0.006615148	1.997267132
0.006689475	1.990160116
0.006763803	1.982911952
0.00683813	1.975265917
0.006912458	1.967225799
0.006986785	1.958982782
0.007061113	1.950824699
0.00713544	1.942677641
0.007209768	1.934399707
0.007284095	1.925880818
0.007358423	1.91719922
0.00743275	1.908488299
0.007507078	1.899527866
0.007581405	1.890389264
0.007655733	1.880951955
0.00773006	1.871459768
0.007804388	1.861716423
0.007878715	1.851164988
0.007953043	1.840565592
0.00802737	1.830062669
0.008101698	1.81951516
0.008176025	1.809041762
0.008250353	1.798492131
0.00832468	1.787833201
0.008399008	1.777105735
0.008473335	1.766082582
0.008547663	1.75495247
0.00862199	1.743716706
0.008696318	1.732351772
0.008770645	1.720834019
0.008844973	1.709025599
0.0089193	1.697011301
0.008993628	1.684905807
0.009067955	1.672832223
0.009142283	1.660581559
0.00921661	1.648338779
0.009290938	1.636177825
0.009365265	1.623969995
0.009439593	1.611680929
0.00951392	1.599229653
0.009588248	1.586591735
0.009662575	1.57373799
0.009736903	1.560781219
0.00981123	1.547575076
0.009885558	1.534223016
0.009959885	1.520710121
0.010034213	1.507027003
0.01010854	1.493324891
0.010182868	1.479540982
0.010257195	1.465767961
0.010331523	1.451933784
0.01040585	1.437984449
0.010480178	1.423986587
0.010554505	1.409915457
0.010628833	1.395693979
0.01070316	1.381268722
0.010777488	1.366662042
0.010851815	1.351967644
0.010926143	1.337205062
0.01100047	1.322213376
0.011074798	1.306969296
0.011149125	1.291518557
0.011223453	1.275920109
0.01129778	1.260282555
0.011372108	1.244625268
0.011446435	1.228980642
0.011520763	1.213380269
0.01159509	1.197783364
0.011669418	1.182035101
0.011743745	1.166207299
0.011818073	1.150421611
0.0118924	1.134943086
0.011966728	1.119937788
0.012041055	1.105345624
0.012115383	1.091305621
0.01218971	1.07762479
0.012264038	1.064838906
0.012338365	1.052485077
0.012412693	1.040759182
0.01248702	1.029341942
0.012561348	1.01825538
0.012635675	1.007239386
0.012710003	0.996099361
0.01278433	0.984866793
0.012858658	0.973484349
0.012932985	0.961977806
0.013007313	0.950435348
0.01308164	0.938872577
0.013155968	0.927521738
0.013230295	0.916290328
0.013304623	0.905247114
0.01337895	0.894317895
0.013453278	0.883459265
0.013527605	0.872621972
0.013601933	0.861894988
0.01367626	0.851340108
0.013750588	0.840987096
0.013824915	0.830770501
0.013899243	0.820607053
0.01397357	0.810539907
0.014047898	0.800571757
0.014122225	0.790711103
0.014196553	0.78095593
0.01427088	0.771272304
0.014345208	0.761623971
0.014419535	0.752139265
0.014493863	0.743137748
0.01456819	0.734175031
0.014642518	0.725292348
0.014716845	0.716421384
0.014791173	0.707618319
0.0148655	0.698961775


==> Data/stress_elem47930.dat <==
0	0
0	0
7.43275E-05	0.038700504
0.000148655	0.101042518
0.000222983	0.165890511
0.00029731	0.235020275
0.000371638	0.308244504
0.000445965	0.381914319
0.000520293	0.455266301
0.00059462	0.527648136
0.000668948	0.598562984
0.000743275	0.663275043
0.000817603	0.725894633
0.00089193	0.787903813
0.000966258	0.849116659
0.001040585	0.911363361
0.001114913	0.975923284
0.00118924	1.042073279
0.001263568	1.107798958
0.001337895	1.172444919
0.001412223	1.235978363
0.00148655	1.298734844
0.001560878	1.360760913
0.001635205	1.421956054
0.001709533	1.482097584
0.00178386	1.541072439
0.001858188	1.598761449
0.001932515	1.65488222
0.002006843	1.709690588
0.00208117	1.762670304
0.002155498	1.813580187
0.002229825	1.86209353
0.002304153	1.90766789
0.00237848	1.949955329
0.002452808	1.986437194
0.002527135	2.016823571
0.002601463	2.043548805
0.00267579	2.067264766
0.002750118	2.087755598
0.002824445	2.10544324
0.002898773	2.118970814
0.0029731	2.129180928
0.003047428	2.13801635
0.003121755	2.145963081
0.003196083	2.152685011
0.00327041	2.158571711
0.003344738	2.163653501
0.003419065	2.168218835
0.003493393	2.172199112
0.00356772	2.175409688
0.003642048	2.177971117
0.003716375	2.18008058
0.003790703	2.181886761
0.00386503	2.181825702
0.003939358	2.181308764
0.004013685	2.18050734
0.004088013	2.179185011
0.00416234	2.176981671
0.004236668	2.174706214
0.004310995	2.171646479
0.004385323	2.16804409
0.00445965	2.163977596
0.004533978	2.159445027
0.004608305	2.154335799
0.004682633	2.149287537
0.00475696	2.144053437
0.004831288	2.138615031
0.004905615	2.132639742
0.004979943	2.12644124
0.00505427	2.119931635
0.005128598	2.112679237
0.005202925	2.105066124
0.005277253	2.097160592
0.00535158	2.08896373
0.005425908	2.08053473
0.005500235	2.071724629
0.005574563	2.062525726
0.00564889	2.053183035
0.005723218	2.043762809
0.005797545	2.034198168
0.005871873	2.024323668
0.0059462	2.014170555
0.006020528	2.003807923
0.006094855	1.993248165
0.006169183	1.982382357
0.00624351	1.97132573
0.006317838	1.96026114
0.006392165	1.949127615
0.006466493	1.937812854
0.00654082	1.92634836
0.006615148	1.914706603
0.006689475	1.902971947
0.006763803	1.89107644
0.00683813	1.878985129
0.006912458	1.866704553
0.006986785	1.854179177
0.007061113	1.841504059
0.00713544	1.82879989
0.007209768	1.816037401
0.007284095	1.803201202
0.007358423	1.79020938
0.00743275	1.77711753
0.007507078	1.763928222
0.007581405	1.750556016
0.007655733	1.737031442
0.00773006	1.723266417
0.007804388	1.709415221
0.007878715	1.695504735
0.007953043	1.681656041
0.00802737	1.667746894
0.008101698	1.653724856
0.008176025	1.639472874
0.008250353	1.625154657
0.00832468	1.610682046
0.008399008	1.596121236
0.008473335	1.581584632
0.008547663	1.567090907
0.00862199	1.552450947
0.008696318	1.537525592
0.008770645	1.52249846
0.008844973	1.50743578
0.0089193	1.492327548
0.008993628	1.477180443
0.009067955	1.461922068
0.009142283	1.446505439
0.00921661	1.43098081
0.009290938	1.415435157
0.009365265	1.399903806
0.009439593	1.3842852
0.00951392	1.368590364
0.009588248	1.352763087
0.009662575	1.336807026
0.009736903	1.320797664
0.00981123	1.304716044
0.009885558	1.288591939
0.009959885	1.27246097
0.010034213	1.256214213
0.01010854	1.239810085
0.010182868	1.223281
0.010257195	1.206655215
0.010331523	1.189889315
0.01040585	1.173073348
0.010480178	1.156181207
0.010554505	1.139184556
0.010628833	1.122149707
0.01070316	1.105048198
0.010777488	1.087867099
0.010851815	1.070575672
0.010926143	1.053139709
0.01100047	1.035485918
0.011074798	1.017812547
0.011149125	1.00016874
0.011223453	0.982358062
0.01129778	0.965751121
0.011372108	0.950722092
0.011446435	0.936259735
0.011520763	0.922452755
0.01159509	0.909091252
0.011669418	0.896076375
0.011743745	0.882944267
0.011818073	0.869521048
0.0118924	0.85579777
0.011966728	0.842329969
0.012041055	0.829733723
0.012115383	0.817733821
0.01218971	0.80633013
0.012264038	0.795541706
0.012338365	0.785009209
0.012412693	0.774641658
0.01248702	0.764144648
0.012561348	0.753556458
0.012635675	0.742920116
0.012710003	0.732221893
0.01278433	0.721598212
0.012858658	0.71106731
0.012932985	0.700529746
0.013007313	0.69015637
0.01308164	0.680021485
0.013155968	0.670015295
0.013230295	0.660356768
0.013304623	0.651140262
0.01337895	0.642193033
0.013453278	0.633433663
0.013527605	0.624819563
0.013601933	0.616424385
0.01367626	0.608144669
0.013750588	0.600108255
0.013824915	0.592268479
0.013899243	0.584543643
0.01397357	0.576981599
0.014047898	0.569510656
0.014122225	0.56214761
0.014196553	0.555002792
0.01427088	0.548061152
0.014345208	0.541195056
0.014419535	0.534494869
0.014493863	0.527928897
0.01456819	0.521410771
0.014642518	0.514977251
0.014716845	0.508571952
0.014791173	0.502304066
0.0148655	0.496191022


==> Data/stress_elem5430.dat <==
0	0
0	0
7.43275E-05	0.055496254
0.000148655	0.121034913
0.000222983	0.188186263
0.00029731	0.256151526
0.000371638	0.324167739
0.000445965	0.391659617
0.000520293	0.458312823
0.00059462	0.52407291
0.000668948	0.589089299
0.000743275	0.653630466
0.000817603	0.717995869
0.00089193	0.7824441
0.000966258	0.847148145
0.001040585	0.913003497
0.001114913	0.97827447
0.00118924	1.043057568
0.001263568	1.107628127
0.001337895	1.172020735
0.001412223	1.235876682
0.00148655	1.29911042
0.001560878	1.361298327
0.001635205	1.422723132
0.001709533	1.483578309
0.00178386	1.542907239
0.001858188	1.60087554
0.001932515	1.657585549
0.002006843	1.712432355
0.00208117	1.765575985
0.002155498	1.816778233
0.002229825	1.865142606
0.002304153	1.911480551
0.00237848	1.954218403
0.002452808	1.99359993
0.002527135	2.025689187
0.002601463	2.051265379
0.00267579	2.073015219
0.002750118	2.092147896
0.002824445	2.107198387
0.002898773	2.117322734
0.0029731	2.122003606
0.003047428	2.124721035
0.003121755	2.126101039
0.003196083	2.126834812
0.00327041	2.127394093
0.003344738	2.127607426
0.003419065	2.127608968
0.003493393	2.127276919
0.00356772	2.126196492
0.003642048	2.124658533
0.003716375	2.122726339
0.003790703	2.120445775
0.00386503	2.117690631
0.003939358	2.114518423
0.004013685	2.111413406
0.004088013	2.108220073
0.00416234	2.104540995
0.004236668	2.100309136
0.004310995	2.095924243
0.004385323	2.091569707
0.00445965	2.087075926
0.004533978	2.082518341
0.004608305	2.077746822
0.004682633	2.072882463
0.00475696	2.067371116
0.004831288	2.061858555
0.004905615	2.056280839
0.004979943	2.050869324
0.00505427	2.045328016
0.005128598	2.039797234
0.005202925	2.034237666
0.005277253	2.028819395
0.00535158	2.023340654
0.005425908	2.017706371
0.005500235	2.011992504
0.005574563	2.00630521
0.00564889	2.000689458
0.005723218	1.995194122
0.005797545	1.989605833
0.005871873	1.983837268
0.0059462	1.978094179
0.006020528	1.972035925
0.006094855	1.96592928
0.006169183	1.959213186
0.00624351	1.95225967
0.006317838	1.94489744
0.006392165	1.937211995
0.006466493	1.929169832
0.00654082	1.920954729
0.006615148	1.912626981
0.006689475	1.903798953
0.006763803	1.894752063
0.00683813	1.885345183
0.006912458	1.875561825
0.006986785	1.865448359
0.007061113	1.854984527
0.00713544	1.844431402
0.007209768	1.833769999
0.007284095	1.822901579
0.007358423	1.811829619
0.00743275	1.800493041
0.007507078	1.789135709
0.007581405	1.777696703
0.007655733	1.765826883
0.00773006	1.753778253
0.007804388	1.741129853
0.007878715	1.728327879
0.007953043	1.715448859
0.00802737	1.702365774
0.008101698	1.689329151
0.008176025	1.676173818
0.008250353	1.662886919
0.00832468	1.649440948
0.008399008	1.63573877
0.008473335	1.621924309
0.008547663	1.607918227
0.00862199	1.593712367
0.008696318	1.579170225
0.008770645	1.564439275
0.008844973	1.549592074
0.0089193	1.534536215
0.008993628	1.519245342
0.009067955	1.503812912
0.009142283	1.488260827
0.00921661	1.472628319
0.009290938	1.456941174
0.009365265	1.44122876
0.009439593	1.42545501
0.00951392	1.409624601
0.009588248	1.393704223
0.009662575	1.377648229
0.009736903	1.361403842
0.00981123	1.345018326
0.009885558	1.328483516
0.009959885	1.311851512
0.010034213	1.29516568
0.01010854	1.278364933
0.010182868	1.261458428
0.010257195	1.24444378
0.010331523	1.227367201
0.01040585	1.210157452
0.010480178	1.192784594
0.010554505	1.175342659
0.010628833	1.157851636
0.01070316	1.140396241
0.010777488	1.1228596
0.010851815	1.105269751
0.010926143	1.087597208
0.01100047	1.069877415
0.011074798	1.052044495
0.011149125	1.034066827
0.011223453	1.016135265
0.01129778	0.998861661
0.011372108	0.982530701
0.011446435	0.9667412
0.011520763	0.951365485
0.01159509	0.936707116
0.011669418	0.92241732
0.011743745	0.908377726
0.011818073	0.894394908
0.0118924	0.880256068
0.011966728	0.866025538
0.012041055	0.852111045
0.012115383	0.838626773
0.01218971	0.82538151
0.012264038	0.812752165
0.012338365	0.80037663
0.012412693	0.7882812
0.01248702	0.776515467
0.012561348	0.764852689
0.012635675	0.753204669
0.012710003	0.741940218
0.01278433	0.730764392
0.012858658	0.719647838
0.012932985	0.70853176
0.013007313	0.697410833
0.01308164	0.68633058
0.013155968	0.67525891
0.013230295	0.664143756
0.013304623	0.653206227
0.01337895	0.64220256
0.013453278	0.631337232
0.013527605	0.620498706
0.013601933	0.609960838
0.01367626	0.599618506
0.013750588	0.589472433
0.013824915	0.579721538
0.013899243	0.570297053
0.01397357	0.56133148
0.014047898	0.553057003
0.014122225	0.545223199
0.014196553	0.537446649
0.01427088	0.529726687
0.014345208	0.5219629
0.014419535	0.514185663
0.014493863	0.506528986
0.01456819	0.499086786
0.014642518	0.491794936
0.014716845	0.484719499
0.014791173	0.47778307
0.0148655	0.471181547


==> Data/stress_load100.dat <==
0	0
0	0
0.000148655	0.118391608
0.00029731	0.246971559
0.000445965	0.381598226
0.00059462	0.516770204
0.000743275	0.651523233
0.00089193	0.785179577
0.001040585	0.912664364
0.00118924	1.042539868
0.001337895	1.172230137
0.00148655	1.299403767
0.001635205	1.423198371
0.00178386	1.542904446
0.001932515	1.658012319
0.00208117	1.767144477
0.002229825	1.867713256
0.00237848	1.955288433
0.002527135	2.024630509
0.00267579	2.072230002
0.002824445	2.10845735
0.0029731	2.128022397
0.003121755	2.140260775
0.00327041	2.149324188
0.003419065	2.155139084
0.00356772	2.15835662
0.003716375	2.159047121
0.00386503	2.158010139
0.004013685	2.154952208
0.00416234	2.150948908
0.004310995	2.145919243
0.00445965	2.139373174
0.004608305	2.13136067
0.00475696	2.122209539
0.004905615	2.111595715
0.00505427	2.09675604
0.005202925	2.080154409
0.00535158	2.061750338
0.005500235	2.042617056
0.00564889	2.022607739
0.005797545	2.000144764
0.0059462	1.976573909
0.006094855	1.952265336
0.00624351	1.927150511
0.006392165	1.901136007
0.00654082	1.874139834
0.006689475	1.846457441
0.00683813	1.818152969
0.006986785	1.788685927
0.00713544	1.758803449
0.007284095	1.728845736
0.00743275	1.698527124
0.007581405	1.668012653
0.00773006	1.637064124
0.007878715	1.6059301
0.00802737	1.574251815
0.008176025	1.542158424
0.00832468	1.509785277
0.008473335	1.477224637
0.00862199	1.444496756
0.008770645	1.411533013
0.0089193	1.37813531
0.009067955	1.344333135
0.00921661	1.310264549
0.009365265	1.275939863
0.00951392	1.241383133
0.009662575	1.206495597
0.00981123	1.171301734
0.009959885	1.135696746
0.01010854	1.100022808
0.010257195	1.064227612
0.01040585	1.028240269
0.010554505	0.99213959
0.01070316	0.955853919
0.010851815	0.919330986
0.01100047	0.882522389
0.011149125	0.845258747
0.01129778	0.807711323
0.011446435	0.778173706
0.01159509	0.750990617
0.011743745	0.725821501
0.0118924	0.702428854
0.012041055	0.68150305
0.01218971	0.662510307
0.012338365	0.644417298
0.01248702	0.627465941
0.012635675	0.611185746
0.01278433	0.595365589
0.012932985	0.579881069
0.01308164	0.56520258
0.013230295	0.550649581
0.01337895	0.536404709
0.013527605	0.522379006
0.01367626	0.508483904
0.013824915	0.495089007
0.01397357	0.481989437
0.014122225	0.469257062
0.01427088	0.45704709
0.014419535	0.44548591
0.01456819	0.434150463
0.014716845	0.423217735
0.0148655	0.412515271


==> Data/stress_load1600.dat <==
0	0
0	0
9.29094E-06	0.001570554
1.85819E-05	0.004392563
2.78728E-05	0.013078573
3.71638E-05	0.02370813
4.64547E-05	0.035393556
5.57456E-05	0.047245556
6.50366E-05	0.058543103
7.43275E-05	0.068832156
8.36184E-05	0.077950531
9.29094E-05	0.085991298
0.0001022	0.093226216
0.000111491	0.100013358
0.000120782	0.106710316
0.000130073	0.113608081
0.000139364	0.120893059
0.000148655	0.1286375
0.000157946	0.136813178
0.000167237	0.145320125
0.000176528	0.154021437
0.000185819	0.162776335
0.00019511	0.171465947
0.000204401	0.180009002
0.000213692	0.188367163
0.000222983	0.19654164
0.000232273	0.204563847
0.000241564	0.212483187
0.000250855	0.220354776
0.000260146	0.228229177
0.000269437	0.236145369
0.000278728	0.244127287
0.000288019	0.252183633
0.00029731	0.260310149
0.000306601	0.268493395
0.000315892	0.276715042
0.000325183	0.284955882
0.000334474	0.29319898
0.000343765	0.301431692
0.000353056	0.309646506
0.000362347	0.31784086
0.000371638	0.326016216
0.000380928	0.33417671
0.000390219	0.342327704
0.00039951	0.350474492
0.000408801	0.358621332
0.000418092	0.366770892
0.000427383	0.374924108
0.000436674	0.383080388
0.000445965	0.39123805
0.000455256	0.399394877
0.000464547	0.407548665
0.000473838	0.415697677
0.000483129	0.423840939
0.00049242	0.431978361
0.000501711	0.440110692
0.000511002	0.448239339
0.000520293	0.456366117
0.000529583	0.464492963
0.000538874	0.472621679
0.000548165	0.480753728
0.000557456	0.488890108
0.000566747	0.497031312
0.000576038	0.505177353
0.000585329	0.513327846
0.00059462	0.521482119
0.000603911	0.529639338
0.000613202	0.537798613
0.000622493	0.545959091
0.000631784	0.554120011
0.000641075	0.562280742
0.000650366	0.570440784
0.000659657	0.578599761
0.000668948	0.586757402
0.000678238	0.594913524
0.000687529	0.603068009
0.00069682	0.611220799
0.000706111	0.619371884
0.000715402	0.62752131
0.000724693	0.635669173
0.000733984	0.643815627
0.000743275	0.651960878
0.000752566	0.660105182
0.000761857	0.668248829
0.000771148	0.676392134
0.000780439	0.684535413
0.00078973	0.692678968
0.000799021	0.700823066
0.000808312	0.708967926
0.000817603	0.717113709
0.000826893	0.725260508
0.000836184	0.733408351
0.000845475	0.741557206
0.000854766	0.749706988
0.000864057	0.757857568
0.000873348	0.76600879
0.000882639	0.774160478
0.00089193	0.782312453
0.000901221	0.790464542
0.000910512	0.798616585
0.000919803	0.806768443
0.000929094	0.814920003
0.000938385	0.823071179
0.000947676	0.831221916
0.000956967	0.839372185
0.000966258	0.847521984
0.000975548	0.855671334
0.000984839	0.863820278
0.00099413	0.871968873
0.001003421	0.880117188
0.001012712	0.888265301
0.001022003	0.896413292
0.001031294	0.904561238
0.001040585	0.912699941
0.001049876	0.920833211
0.001059167	0.928970551
0.001068458	0.937114673
0.001077749	0.945262375
0.00108704	0.953413255
0.001096331	0.961555057
0.001105622	0.969681383
0.001114913	0.977812667
0.001124203	0.985949252
0.001133494	0.994090495
0.001142785	1.002232362
0.001152076	1.010364537
0.001161367	1.018491549
0.001170658	1.026621125
0.001179949	1.034747498
0.00118924	1.042878551
0.001198531	1.051003464
0.001207822	1.059107291
0.001217113	1.067219923
0.001226404	1.075312448
0.001235695	1.083409455
0.001244986	1.091507788
0.001254277	1.099605948
0.001263568	1.107655895
0.001272858	1.115694323
0.001282149	1.123715048
0.00129144	1.131705647
0.001300731	1.13975985
0.001310022	1.147826585
0.001319313	1.155876613
0.001328604	1.16390497
0.001337895	1.171964549
0.001347186	1.179975266
0.001356477	1.187978598
0.001365768	1.195961578
0.001375059	1.203940105
0.00138435	1.211887906
0.001393641	1.219818301
0.001402932	1.227702181
0.001412223	1.235641343
0.001421513	1.243594653
0.001430804	1.251491491
0.001440095	1.259431398
0.001449386	1.267369255
0.001458677	1.275241654
0.001467968	1.283114381
0.001477259	1.291008282
0.00148655	1.298903054
0.001495841	1.306754321
0.001505132	1.314617955
0.001514423	1.322437929
0.001523714	1.330263351
0.001533005	1.338013529
0.001542296	1.345797445
0.001551587	1.353571753
0.001560878	1.361311381
0.001570168	1.369068549
0.001579459	1.376775696
0.00158875	1.384479579
0.001598041	1.392200514
0.001607332	1.399883349
0.001616623	1.407546058
0.001625914	1.415215317
0.001635205	1.422866482
0.001644496	1.430506922
0.001653787	1.43807017
0.001663078	1.44559513
0.001672369	1.453157081
0.00168166	1.460593112
0.001690951	1.468058643
0.001700242	1.475572916
0.001709533	1.483085236
0.001718823	1.490602579
0.001728114	1.498016223
0.001737405	1.505476437
0.001746696	1.512900916
0.001755987	1.520263308
0.001765278	1.527571758
0.001774569	1.534786539
0.00178386	1.542105056
0.001793151	1.54942983
0.001802442	1.556743612
0.001811733	1.564056849
0.001821024	1.571408159
0.001830315	1.578696554
0.001839606	1.58590898
0.001848897	1.59319307
0.001858188	1.600484113
0.001867478	1.607594045
0.001876769	1.614638186
0.00188606	1.621768665
0.001895351	1.628833612
0.001904642	1.635879163
0.001913933	1.643050792
0.001923224	1.650197422
0.001932515	1.657263704
0.001941806	1.664270462
0.001951097	1.671223186
0.001960388	1.678180806
0.001969679	1.685087087
0.00197897	1.691945766
0.001988261	1.698815487
0.001997552	1.705615008
0.002006843	1.712510211
0.002016133	1.719330159
0.002025424	1.726054213
0.002034715	1.732791625
0.002044006	1.739664761
0.002053297	1.74632566
0.002062588	1.75297962
0.002071879	1.75964522
0.00208117	1.766272365
0.002090461	1.772722898
0.002099752	1.779221361
0.002109043	1.785726736
0.002118334	1.792242778
0.002127625	1.798606954
0.002136916	1.80496736
0.002146207	1.811344545
0.002155498	1.817621005
0.002164788	1.823872452
0.002174079	1.830153421
0.00218337	1.836318592
0.002192661	1.842342729
0.002201952	1.848387051
0.002211243	1.854385334
0.002220534	1.860299596
0.002229825	1.866334398
0.002239116	1.872366406
0.002248407	1.878306398
0.002257698	1.884030734
0.002266989	1.889729791
0.00227628	1.895498475
0.002285571	1.901182111
0.002294862	1.906784224
0.002304153	1.912183698
0.002313443	1.917482736
0.002322734	1.922853359
0.002332025	1.928270962
0.002341316	1.933542823
0.002350607	1.938788196
0.002359898	1.943936976
0.002369189	1.9490787
0.00237848	1.954241086
0.002387771	1.959138426
0.002397062	1.963888892
0.002406353	1.968747582
0.002415644	1.973525577
0.002424935	1.978277531
0.002434226	1.982915781
0.002443517	1.987476016
0.002452808	1.991973606
0.002462098	1.996441163
0.002471389	2.00067775
0.00248068	2.004832604
0.002489971	2.008995903
0.002499262	2.01296332
0.002508553	2.01665833
0.002517844	2.020191833
0.002527135	2.023649713
0.002536426	2.027058889
0.002545717	2.03046161
0.002555008	2.033700131
0.002564299	2.036778157
0.00257359	2.039980147
0.002582881	2.043143301
0.002592172	2.04621763
0.002601463	2.049156123
0.002610753	2.052036628
0.002620044	2.054882204
0.002629335	2.057690477
0.002638626	2.060447149
0.002647917	2.063153733
0.002657208	2.065687279
0.002666499	2.068309422
0.00267579	2.071038096
0.002685081	2.073609948
0.002694372	2.076055891
0.002703663	2.078465996
0.002712954	2.080845634
0.002722245	2.083351794
0.002731536	2.085780559
0.002740827	2.088176884
0.002750118	2.090469939
0.002759408	2.092654041
0.002768699	2.094838515
0.00277799	2.096977317
0.002787281	2.099053639
0.002796572	2.101170839
0.002805863	2.103138466
0.002815154	2.104987416
0.002824445	2.106901707
0.002833736	2.108777123
0.002843027	2.1104674
0.002852318	2.112079015
0.002861609	2.113568588
0.0028709	2.114973291
0.002880191	2.116223312
0.002889482	2.117336551
0.002898773	2.11849528
0.002908063	2.119443218
0.002917354	2.120274613
0.002926645	2.121208579
0.002935936	2.122287187
0.002945227	2.123302141
0.002954518	2.124277654
0.002963809	2.125272577
0.0029731	2.126168486
0.002982391	2.126989872
0.002991682	2.127831307
0.003000973	2.128667001
0.003010264	2.129501992
0.003019555	2.130419325
0.003028846	2.131232291
0.003038137	2.13200206
0.003047428	2.132776617
0.003056718	2.13350634
0.003066009	2.134142088
0.0030753	2.134901254
0.003084591	2.135701386
0.003093882	2.136419182
0.003103173	2.137078049
0.003112464	2.137666848
0.003121755	2.138257647
0.003131046	2.138816857
0.003140337	2.139473874
0.003149628	2.140155182
0.003158919	2.140919187
0.00316821	2.141597609
0.003177501	2.142143041
0.003186792	2.142651549
0.003196083	2.143208384
0.003205373	2.143746936
0.003214664	2.144099392
0.003223955	2.144446271
0.003233246	2.144924887
0.003242537	2.145408787
0.003251828	2.146000651
0.003261119	2.146470962
0.00327041	2.146850945
0.003279701	2.147313686
0.003288992	2.14782781
0.003298283	2.148256063
0.003307574	2.148540634
0.003316865	2.148957109
0.003326156	2.149402658
0.003335447	2.149807489
0.003344738	2.150189113
0.003354028	2.150573
0.003363319	2.150922383
0.00337261	2.151260708
0.003381901	2.151622735
0.003391192	2.151981141
0.003400483	2.152285683
0.003409774	2.152593592
0.003419065	2.152866872
0.003428356	2.153094973
0.003437647	2.153443416
0.003446938	2.153719499
0.003456229	2.153902994
0.00346552	2.154119933
0.003474811	2.154372536
0.003484102	2.154648678
0.003493393	2.154718534
0.003502683	2.154906992
0.003511974	2.155073327
0.003521265	2.155220906
0.003530556	2.155328403
0.003539847	2.155463303
0.003549138	2.155696488
0.003558429	2.155842895
0.00356772	2.156016227
0.003577011	2.156167505
0.003586302	2.156357935
0.003595593	2.156547264
0.003604884	2.156611103
0.003614175	2.156680813
0.003623466	2.156708055
0.003632757	2.156746604
0.003642048	2.156858811
0.003651338	2.156979259
0.003660629	2.157037354
0.00366992	2.157099657
0.003679211	2.157127191
0.003688502	2.157143613
0.003697793	2.15728304
0.003707084	2.157260638
0.003716375	2.15727178
0.003725666	2.157317303
0.003734957	2.157284662
0.003744248	2.15735312
0.003753539	2.157326582
0.00376283	2.15731753
0.003772121	2.157263171
0.003781412	2.157197076
0.003790703	2.157047853
0.003799993	2.157000258
0.003809284	2.156954137
0.003818575	2.156866142
0.003827866	2.156897044
0.003837157	2.156931673
0.003846448	2.156809983
0.003855739	2.156726349
0.00386503	2.156575007
0.003874321	2.15640663
0.003883612	2.156264876
0.003892903	2.156079209
0.003902194	2.15587128
0.003911485	2.155693842
0.003920776	2.155513636
0.003930067	2.155380612
0.003939358	2.155347961
0.003948648	2.155217997
0.003957939	2.155044162
0.00396723	2.154866359
0.003976521	2.154703814
0.003985812	2.15453952
0.003995103	2.154295718
0.004004394	2.154050418
0.004013685	2.153841441
0.004022976	2.153638402
0.004032267	2.153459298
0.004041558	2.153247972
0.004050849	2.153033548
0.00406014	2.152769539
0.004069431	2.152530455
0.004078722	2.152274671
0.004088013	2.151970955
0.004097303	2.151735573
0.004106594	2.151449596
0.004115885	2.151155534
0.004125176	2.150884416
0.004134467	2.150662375
0.004143758	2.150427071
0.004153049	2.150191459
0.00416234	2.149975765
0.004171631	2.149742505
0.004180922	2.149442661
0.004190213	2.149063152
0.004199504	2.148746276
0.004208795	2.148509982
0.004218086	2.148207434
0.004227377	2.147892373
0.004236668	2.147536219
0.004245958	2.147254588
0.004255249	2.146884891
0.00426454	2.146564078
0.004273831	2.146223555
0.004283122	2.145867793
0.004292413	2.145487401
0.004301704	2.145257709
0.004310995	2.144880523
0.004320286	2.144445549
0.004329577	2.144058696
0.004338868	2.143695255
0.004348159	2.143272509
0.00435745	2.142911815
0.004366741	2.142599557
0.004376032	2.142239866
0.004385323	2.141848904
0.004394613	2.141399582
0.004403904	2.140912106
0.004413195	2.140519254
0.004422486	2.140129681
0.004431777	2.139699213
0.004441068	2.139129916
0.004450359	2.138636055
0.00445965	2.138184367
0.004468941	2.137741177
0.004478232	2.13735103
0.004487523	2.136942587
0.004496814	2.136460115
0.004506105	2.136012639
0.004515396	2.135563906
0.004524687	2.135038253
0.004533978	2.134582389
0.004543268	2.134098996
0.004552559	2.133615185
0.00456185	2.133117185
0.004571141	2.132645164
0.004580432	2.132033637
0.004589723	2.131465132
0.004599014	2.130898376
0.004608305	2.130433757
0.004617596	2.129910111
0.004626887	2.129310375
0.004636178	2.128751415
0.004645469	2.12820254
0.00465476	2.127633471
0.004664051	2.127093035
0.004673342	2.126562344
0.004682633	2.125986387
0.004691923	2.125366462
0.004701214	2.12468188
0.004710505	2.123775259
0.004719796	2.122823496
0.004729087	2.121893635
0.004738378	2.120939559
0.004747669	2.120126002
0.00475696	2.119238082
0.004766251	2.118425312
0.004775542	2.117635561
0.004784833	2.116862214
0.004794124	2.116064717
0.004803415	2.115303329
0.004812706	2.114537403
0.004821997	2.113748729
0.004831288	2.112850122
0.004840578	2.111982361
0.004849869	2.111126542
0.00485916	2.11016342
0.004868451	2.10927989
0.004877742	2.108382822
0.004887033	2.107446626
0.004896324	2.106482489
0.004905615	2.10566252
0.004914906	2.104825217
0.004924197	2.103913161
0.004933488	2.103031096
0.004942779	2.102085976
0.00495207	2.101151208
0.004961361	2.100209859
0.004970652	2.099342026
0.004979943	2.098347022
0.004989233	2.097387563
0.004998524	2.096450542
0.005007815	2.095481055
0.005017106	2.094533402
0.005026397	2.093648321
0.005035688	2.09274886
0.005044979	2.091799352
0.00505427	2.09081445
0.005063561	2.089852866
0.005072852	2.088928837
0.005082143	2.087947117
0.005091434	2.086882894
0.005100725	2.085885309
0.005110016	2.084863415
0.005119307	2.083858047
0.005128598	2.082833186
0.005137888	2.081792475
0.005147179	2.080722158
0.00515647	2.079699579
0.005165761	2.078703334
0.005175052	2.077694457
0.005184343	2.076638299
0.005193634	2.075563365
0.005202925	2.074508385
0.005212216	2.073389569
0.005221507	2.072263473
0.005230798	2.071220996
0.005240089	2.070115096
0.00524938	2.069022659
0.005258671	2.067945659
0.005267962	2.066850953
0.005277253	2.065767157
0.005286543	2.064697347
0.005295834	2.063598533
0.005305125	2.062474368
0.005314416	2.061327852
0.005323707	2.060227112
0.005332998	2.059100572
0.005342289	2.057948818
0.00535158	2.056794964
0.005360871	2.055645467
0.005370162	2.054497718
0.005379453	2.05336599
0.005388744	2.052231171
0.005398035	2.051104038
0.005407326	2.049932631
0.005416617	2.048783375
0.005425908	2.047627928
0.005435198	2.046443806
0.005444489	2.045290636
0.00545378	2.04413038
0.005463071	2.042981579
0.005472362	2.041813482
0.005481653	2.040644401
0.005490944	2.039424376
0.005500235	2.038249839
0.005509526	2.037060436
0.005518817	2.035863798
0.005528108	2.034629478
0.005537399	2.033378087
0.00554669	2.032121338
0.005555981	2.030866595
0.005565272	2.029633439
0.005574563	2.028367582
0.005583853	2.027131108
0.005593144	2.025876822
0.005602435	2.024593325
0.005611726	2.023313562
0.005621017	2.02204323
0.005630308	2.020761621
0.005639599	2.019474469
0.00564889	2.018185128
0.005658181	2.016875029
0.005667472	2.01559933
0.005676763	2.014300909
0.005686054	2.012961221
0.005695345	2.011604523
0.005704636	2.01024574
0.005713927	2.008881722
0.005723218	2.007493109
0.005732508	2.006087401
0.005741799	2.00470695
0.00575109	2.003331033
0.005760381	2.001958988
0.005769672	2.000568478
0.005778963	1.999155062
0.005788254	1.997735622
0.005797545	1.996293056
0.005806836	1.99485893
0.005816127	1.993425717
0.005825418	1.991984762
0.005834709	1.990530691
0.005844	1.989101068
0.005853291	1.987679494
0.005862582	1.986288886
0.005871873	1.984871518
0.005881163	1.983399102
0.005890454	1.981942678
0.005899745	1.98049711
0.005909036	1.979029699
0.005918327	1.977560902
0.005927618	1.976089424
0.005936909	1.974586177
0.0059462	1.973083692
0.005955491	1.971596553
0.005964782	1.970153478
0.005974073	1.968688749
0.005983364	1.967183389
0.005992655	1.965679574
0.006001946	1.964138497
0.006011237	1.96260622
0.006020528	1.961064563
0.006029818	1.959507832
0.006039109	1.957938018
0.0060484	1.956378467
0.006057691	1.954828573
0.006066982	1.953282492
0.006076273	1.951740599
0.006085564	1.95019544
0.006094855	1.94863034
0.006104146	1.947058414
0.006113437	1.945476289
0.006122728	1.943919504
0.006132019	1.942374348
0.00614131	1.940802769
0.006150601	1.939227311
0.006159892	1.937669999
0.006169183	1.936085861
0.006178473	1.934468952
0.006187764	1.932880944
0.006197055	1.931271171
0.006206346	1.929639626
0.006215637	1.928008656
0.006224928	1.926412832
0.006234219	1.924810534
0.00624351	1.923248701
0.006252801	1.921632879
0.006262092	1.920029798
0.006271383	1.918416041
0.006280674	1.916794787
0.006289965	1.915199745
0.006299256	1.913582128
0.006308547	1.911967708
0.006317838	1.910330168
0.006327128	1.908685734
0.006336419	1.907045374
0.00634571	1.905395343
0.006355001	1.903766941
0.006364292	1.902102024
0.006373583	1.900463414
0.006382874	1.898820228
0.006392165	1.897198867
0.006401456	1.895557216
0.006410747	1.893928343
0.006420038	1.89227178
0.006429329	1.8906115
0.00643862	1.888945562
0.006447911	1.887253917
0.006457202	1.88556013
0.006466493	1.883907441
0.006475783	1.882243104
0.006485074	1.880561507
0.006494365	1.878862106
0.006503656	1.877170644
0.006512947	1.875465788
0.006522238	1.873767413
0.006531529	1.87204102
0.00654082	1.870313568
0.006550111	1.868594529
0.006559402	1.866854151
0.006568693	1.865161559
0.006577984	1.863478899
0.006587275	1.861752647
0.006596566	1.860007932
0.006605857	1.858266264
0.006615148	1.856566577
0.006624438	1.854798366
0.006633729	1.853036426
0.00664302	1.851280271
0.006652311	1.849496325
0.006661602	1.847733349
0.006670893	1.846005695
0.006680184	1.844286808
0.006689475	1.842559582
0.006698766	1.840828336
0.006708057	1.839098396
0.006717348	1.837343671
0.006726639	1.835565831
0.00673593	1.833778319
0.006745221	1.831974276
0.006754512	1.830190968
0.006763803	1.828386094
0.006773093	1.826577512
0.006782384	1.824763399
0.006791675	1.82300398
0.006800966	1.821234273
0.006810257	1.819448169
0.006819548	1.817638384
0.006828839	1.815810544
0.00683813	1.813959365
0.006847421	1.812127733
0.006856712	1.810269335
0.006866003	1.808464784
0.006875294	1.806690097
0.006884585	1.804900977
0.006893876	1.803095274
0.006903167	1.801268907
0.006912458	1.799484228
0.006921748	1.79768532
0.006931039	1.795878848
0.00694033	1.794072125
0.006949621	1.792258093
0.006958912	1.790423465
0.006968203	1.788570082
0.006977494	1.786730254
0.006986785	1.78489727
0.006996076	1.783106426
0.007005367	1.781289429
0.007014658	1.779443401
0.007023949	1.777589384
0.00703324	1.775725377
0.007042531	1.773869646
0.007051822	1.772014876
0.007061113	1.770159264
0.007070403	1.76828215
0.007079694	1.766383139
0.007088985	1.764503102
0.007098276	1.762628181
0.007107567	1.760780248
0.007116858	1.758988247
0.007126149	1.757169765
0.00713544	1.755341618
0.007144731	1.753482412
0.007154022	1.751586133
0.007163313	1.74974298
0.007172604	1.747880318
0.007181895	1.745998952
0.007191186	1.744092627
0.007200477	1.742193476
0.007209768	1.740294324
0.007219058	1.738386372
0.007228349	1.736455698
0.00723764	1.73454244
0.007246931	1.73265457
0.007256222	1.73078643
0.007265513	1.728909948
0.007274804	1.727010391
0.007284095	1.725100458
0.007293386	1.723209526
0.007302677	1.721318489
0.007311968	1.719433653
0.007321259	1.717537201
0.00733055	1.715635083
0.007339841	1.713743934
0.007349132	1.711842088
0.007358423	1.70993552
0.007367713	1.708025278
0.007377004	1.706129101
0.007386295	1.704215833
0.007395586	1.702305937
0.007404877	1.700401545
0.007414168	1.698471431
0.007423459	1.696547936
0.00743275	1.694629026
0.007442041	1.692699737
0.007451332	1.690753211
0.007460623	1.688808228
0.007469914	1.68688232
0.007479205	1.6849676
0.007488496	1.683039016
0.007497787	1.681117668
0.007507078	1.679190275
0.007516368	1.677236223
0.007525659	1.675325033
0.00753495	1.673395835
0.007544241	1.67145695
0.007553532	1.669509699
0.007562823	1.667567696
0.007572114	1.665586838
0.007581405	1.663613168
0.007590696	1.661661088
0.007599987	1.659722023
0.007609278	1.657754552
0.007618569	1.655792829
0.00762786	1.653844797
0.007637151	1.65189934
0.007646442	1.649941246
0.007655733	1.647961682
0.007665023	1.646020245
0.007674314	1.644058137
0.007683605	1.64211041
0.007692896	1.640165525
0.007702187	1.638187982
0.007711478	1.636229128
0.007720769	1.63428273
0.00773006	1.632324204
0.007739351	1.630341284
0.007748642	1.628351795
0.007757933	1.626388941
0.007767224	1.624431488
0.007776515	1.622468219
0.007785806	1.620490839
0.007795097	1.618488981
0.007804388	1.61651389
0.007813678	1.614555619
0.007822969	1.612594565
0.00783226	1.610625701
0.007841551	1.608649239
0.007850842	1.60666086
0.007860133	1.604679115
0.007869424	1.602689612
0.007878715	1.600686579
0.007888006	1.598667856
0.007897297	1.596666012
0.007906588	1.594676162
0.007915879	1.59267931
0.00792517	1.590676054
0.007934461	1.588679714
0.007943752	1.586678037
0.007953043	1.58467619
0.007962333	1.582687302
0.007971624	1.580714883
0.007980915	1.57872075
0.007990206	1.576710921
0.007999497	1.574716605
0.008008788	1.572708209
0.008018079	1.570675864
0.00802737	1.56863086
0.008036661	1.566578573
0.008045952	1.564557393
0.008055243	1.562566245
0.008064534	1.560555081
0.008073825	1.558538765
0.008083116	1.556520064
0.008092407	1.554492498
0.008101698	1.552472992
0.008110988	1.550450799
0.008120279	1.548394495
0.00812957	1.546362044
0.008138861	1.54434185
0.008148152	1.542334797
0.008157443	1.540316719
0.008166734	1.538272464
0.008176025	1.536235435
0.008185316	1.534201127
0.008194607	1.532171777
0.008203898	1.530145226
0.008213189	1.528122505
0.00822248	1.526088804
0.008231771	1.524025619
0.008241062	1.521994169
0.008250353	1.519967528
0.008259643	1.517921875
0.008268934	1.515878607
0.008278225	1.51385098
0.008287516	1.511805323
0.008296807	1.509764159
0.008306098	1.50771223
0.008315389	1.505662335
0.00832468	1.503628765
0.008333971	1.501585251
0.008343262	1.49956172
0.008352553	1.497512853
0.008361844	1.495447233
0.008371135	1.49338779
0.008380426	1.491332232
0.008389717	1.489280285
0.008399008	1.487223242
0.008408298	1.485171539
0.008417589	1.483117798
0.00842688	1.481053393
0.008436171	1.478970914
0.008445462	1.476909189
0.008454753	1.474847589
0.008464044	1.472781231
0.008473335	1.470712056
0.008482626	1.468635982
0.008491917	1.466599532
0.008501208	1.464551694
0.008510499	1.462471674
0.00851979	1.460394032
0.008529081	1.45831787
0.008538372	1.456252044
0.008547663	1.454173582
0.008556953	1.452094133
0.008566244	1.449990472
0.008575535	1.447871248
0.008584826	1.445790888
0.008594117	1.443766942
0.008603408	1.441703639
0.008612699	1.439625529
0.00862199	1.437541157
0.008631281	1.43545261
0.008640572	1.43334988
0.008649863	1.431238174
0.008659154	1.4291302
0.008668445	1.427029765
0.008677736	1.424947053
0.008687027	1.422863137
0.008696318	1.420776675
0.008705608	1.418687661
0.008714899	1.416583659
0.00872419	1.414489027
0.008733481	1.412402228
0.008742772	1.410294826
0.008752063	1.408191955
0.008761354	1.406075506
0.008770645	1.403945286
0.008779936	1.401823824
0.008789227	1.399721557
0.008798518	1.397617127
0.008807809	1.395507569
0.0088171	1.393405324
0.008826391	1.391284143
0.008835682	1.389163853
0.008844973	1.387041039
0.008854263	1.384920641
0.008863554	1.382811014
0.008872845	1.380687121
0.008882136	1.378560881
0.008891427	1.376434474
0.008900718	1.374312708
0.008910009	1.372190176
0.0089193	1.370050962
0.008928591	1.367916035
0.008937882	1.365757705
0.008947173	1.363650545
0.008956464	1.361549261
0.008965755	1.359422072
0.008975046	1.357278947
0.008984337	1.355133027
0.008993628	1.352998534
0.009002918	1.350870964
0.009012209	1.348722601
0.0090215	1.346571872
0.009030791	1.344423509
0.009040082	1.342267171
0.009049373	1.340120412
0.009058664	1.337983338
0.009067955	1.335850284
0.009077246	1.333691746
0.009086537	1.331552673
0.009095828	1.329411461
0.009105119	1.327268421
0.00911441	1.325132246
0.009123701	1.322979379
0.009132992	1.320832483
0.009142283	1.3187066
0.009151573	1.316574371
0.009160864	1.314425403
0.009170155	1.312253953
0.009179446	1.31008931
0.009188737	1.307924001
0.009198028	1.305760279
0.009207319	1.303592508
0.00921661	1.301409303
0.009225901	1.299228279
0.009235192	1.297073459
0.009244483	1.294922092
0.009253774	1.292761346
0.009263065	1.290588997
0.009272356	1.288433248
0.009281647	1.286287307
0.009290938	1.284132241
0.009300228	1.281961504
0.009309519	1.279771791
0.00931881	1.277601313
0.009328101	1.27543286
0.009337392	1.273266077
0.009346683	1.271094177
0.009355974	1.268911623
0.009365265	1.266724032
0.009374556	1.264547652
0.009383847	1.262380611
0.009393138	1.260205263
0.009402429	1.258018488
0.00941172	1.255844053
0.009421011	1.253672348
0.009430302	1.251478062
0.009439593	1.249284875
0.009448883	1.247079121
0.009458174	1.244870067
0.009467465	1.242683305
0.009476756	1.240497784
0.009486047	1.238302371
0.009495338	1.236099714
0.009504629	1.233893347
0.00951392	1.231699028
0.009523211	1.229503459
0.009532502	1.227301349
0.009541793	1.225097378
0.009551084	1.222887617
0.009560375	1.220718154
0.009569666	1.218536174
0.009578957	1.21634232
0.009588248	1.214130605
0.009597538	1.211923089
0.009606829	1.209727429
0.00961612	1.207532494
0.009625411	1.205340178
0.009634702	1.203139451
0.009643993	1.20092391
0.009653284	1.198710087
0.009662575	1.196481425
0.009671866	1.194269265
0.009681157	1.192058994
0.009690448	1.189839631
0.009699739	1.187644831
0.00970903	1.185450597
0.009718321	1.183237634
0.009727612	1.181014428
0.009736903	1.1787956
0.009746193	1.176573274
0.009755484	1.174358702
0.009764775	1.172129318
0.009774066	1.169911849
0.009783357	1.167696008
0.009792648	1.16547819
0.009801939	1.16324451
0.00981123	1.161007229
0.009820521	1.158781848
0.009829812	1.156553955
0.009839103	1.154331544
0.009848394	1.152111199
0.009857685	1.149881387
0.009866976	1.147656051
0.009876267	1.145453155
0.009885558	1.143235761
0.009894848	1.14101342
0.009904139	1.138797566
0.00991343	1.136567065
0.009922721	1.134318003
0.009932012	1.132071353
0.009941303	1.129826843
0.009950594	1.12758989
0.009959885	1.125349715
0.009969176	1.123105362
0.009978467	1.120865886
0.009987758	1.118627053
0.009997049	1.116388239
0.01000634	1.11415133
0.010015631	1.111912719
0.010024922	1.109675272
0.010034213	1.107422413
0.010043503	1.105176928
0.010052794	1.102925659
0.010062085	1.100674859
0.010071376	1.098428937
0.010080667	1.096193014
0.010089958	1.093949404
0.010099249	1.091708242
0.01010854	1.089471516
0.010117831	1.087242434
0.010127122	1.084985445
0.010136413	1.082713832
0.010145704	1.080467119
0.010154995	1.078222759
0.010164286	1.075968464
0.010173577	1.073703337
0.010182868	1.071433474
0.010192158	1.069158471
0.010201449	1.066890817
0.01021074	1.064616508
0.010220031	1.062347437
0.010229322	1.060085229
0.010238613	1.057824083
0.010247904	1.055572598
0.010257195	1.053310521
0.010266486	1.051044849
0.010275777	1.048791026
0.010285068	1.046527938
0.010294359	1.044251572
0.01030365	1.041967398
0.010312941	1.039689006
0.010322232	1.037421893
0.010331523	1.035140852
0.010340813	1.032871479
0.010350104	1.03060931
0.010359395	1.028346282
0.010368686	1.026077844
0.010377977	1.023817171
0.010387268	1.02154669
0.010396559	1.019275027
0.01040585	1.016998692
0.010415141	1.014732883
0.010424432	1.012465236
0.010433723	1.010194575
0.010443014	1.007904802
0.010452305	1.005609495
0.010461596	1.00332204
0.010470887	1.001029732
0.010480178	0.998740401
0.010489468	0.996457028
0.010498759	0.99418154
0.01050805	0.99189929
0.010517341	0.989612034
0.010526632	0.987321567
0.010535923	0.985045461
0.010545214	0.982764884
0.010554505	0.980474108
0.010563796	0.978189082
0.010573087	0.975905476
0.010582378	0.973624062
0.010591669	0.971344097
0.01060096	0.969054564
0.010610251	0.966766697
0.010619542	0.964479864
0.010628833	0.962179834
0.010638123	0.959885096
0.010647414	0.957586209
0.010656705	0.955282079
0.010665996	0.952974556
0.010675287	0.95066102
0.010684578	0.948354572
0.010693869	0.946051696
0.01070316	0.943745611
0.010712451	0.941454931
0.010721742	0.939156321
0.010731033	0.936846557
0.010740324	0.93453814
0.010749615	0.932229021
0.010758906	0.92992386
0.010768197	0.927616506
0.010777488	0.925296649
0.010786778	0.922976558
0.010796069	0.920656838
0.01080536	0.918338318
0.010814651	0.916026013
0.010823942	0.913719702
0.010833233	0.911410797
0.010842524	0.909089533
0.010851815	0.906760968
0.010861106	0.904431526
0.010870397	0.90211625
0.010879688	0.899813092
0.010888979	0.897496962
0.01089827	0.895177812
0.010907561	0.892855952
0.010916852	0.890525305
0.010926143	0.88820409
0.010935433	0.885885348
0.010944724	0.883576484
0.010954015	0.881267648
0.010963306	0.878946538
0.010972597	0.876598234
0.010981888	0.874260105
0.010991179	0.871931918
0.01100047	0.869593602
0.011009761	0.867259829
0.011019052	0.864929367
0.011028343	0.862593768
0.011037634	0.860249348
0.011046925	0.857906042
0.011056216	0.855574896
0.011065507	0.853255745
0.011074798	0.850933474
0.011084088	0.848583197
0.011093379	0.84624297
0.01110267	0.843917377
0.011111961	0.841579052
0.011121252	0.839230261
0.011130543	0.836892125
0.011139834	0.834555436
0.011149125	0.832205035
0.011158416	0.8298445
0.011167707	0.827473897
0.011176998	0.825107606
0.011186289	0.822780767
0.01119558	0.82046411
0.011204871	0.818138517
0.011214162	0.81580152
0.011223453	0.813471709
0.011232743	0.811139929
0.011242034	0.808801134
0.011251325	0.806461451
0.011260616	0.804116485
0.011269907	0.801698445
0.011279198	0.799288588
0.011288489	0.797013723
0.01129778	0.794877436
0.011307071	0.792874645
0.011316362	0.791015041
0.011325653	0.789178694
0.011334944	0.787362226
0.011344235	0.785552824
0.011353526	0.783714829
0.011362817	0.781841814
0.011372108	0.779959265
0.011381398	0.778079845
0.011390689	0.776197591
0.01139998	0.774405434
0.011409271	0.772627111
0.011418562	0.770879886
0.011427853	0.769160983
0.011437144	0.767448472
0.011446435	0.765755389
0.011455726	0.764105471
0.011465017	0.762460416
0.011474308	0.76079568
0.011483599	0.759122902
0.01149289	0.757453398
0.011502181	0.755765807
0.011511472	0.754077395
0.011520763	0.752403289
0.011530053	0.750725055
0.011539344	0.749030231
0.011548635	0.747330086
0.011557926	0.745639218
0.011567217	0.743937856
0.011576508	0.74224436
0.011585799	0.740553707
0.01159509	0.738869378
0.011604381	0.737187452
0.011613672	0.735511172
0.011622963	0.733850865
0.011632254	0.732191385
0.011641545	0.730532416
0.011650836	0.728908089
0.011660127	0.727299995
0.011669418	0.725704479
0.011678708	0.724122762
0.011687999	0.722549755
0.01169729	0.720977912
0.011706581	0.719418417
0.011715872	0.717861668
0.011725163	0.716309168
0.011734454	0.714779847
0.011743745	0.713256814
0.011753036	0.711756602
0.011762327	0.710258491
0.011771618	0.708770842
0.011780909	0.707279645
0.0117902	0.705812191
0.011799491	0.70435217
0.011808782	0.702902745
0.011818073	0.701458788
0.011827363	0.700021344
0.011836654	0.698590843
0.011845945	0.697164605
0.011855236	0.695750052
0.011864527	0.694338997
0.011873818	0.692935079
0.011883109	0.691539361
0.0118924	0.690156367
0.011901691	0.68878734
0.011910982	0.687429701
0.011920273	0.6860659
0.011929564	0.684697713
0.011938855	0.683342304
0.011948146	0.682004575
0.011957437	0.680675641
0.011966728	0.679357245
0.011976018	0.678038239
0.011985309	0.676719569
0.0119946	0.675415582
0.012003891	0.674117203
0.012013182	0.672824133
0.012022473	0.671529355
0.012031764	0.67025992
0.012041055	0.668996737
0.012050346	0.66773029
0.012059637	0.666452421
0.012068928	0.665184739
0.012078219	0.663925573
0.01208751	0.662674917
0.012096801	0.661431054
0.012106092	0.66019101
0.012115383	0.658949429
0.012124673	0.657712937
0.012133964	0.65650201
0.012143255	0.655298948
0.012152546	0.654093617
0.012161837	0.652877024
0.012171128	0.651675717
0.012180419	0.65047315
0.01218971	0.649267812
0.012199001	0.648073235
0.012208292	0.646905191
0.012217583	0.645749844
0.012226874	0.64460476
0.012236165	0.643448251
0.012245456	0.642287752
0.012254747	0.641138608
0.012264038	0.639988381
0.012273328	0.638833369
0.012282619	0.637693372
0.01229191	0.636560626
0.012301201	0.635413735
0.012310492	0.634280306
0.012319783	0.633151196
0.012329074	0.63201636
0.012338365	0.630878886
0.012347656	0.629741224
0.012356947	0.628615993
0.012366238	0.627496754
0.012375529	0.626386171
0.01238482	0.625306034
0.012394111	0.624234437
0.012403402	0.62314833
0.012412693	0.622076871
0.012421983	0.621009205
0.012431274	0.619933401
0.012440565	0.618867079
0.012449856	0.617804359
0.012459147	0.616735672
0.012468438	0.615662818
0.012477729	0.614609257
0.01248702	0.613547322
0.012496311	0.61248777
0.012505602	0.611433139
0.012514893	0.610388278
0.012524184	0.60934068
0.012533475	0.60828142
0.012542766	0.607227598
0.012552057	0.606175004
0.012561348	0.605122231
0.012570638	0.604087055
0.012579929	0.603065061
0.01258922	0.602029013
0.012598511	0.601004421
0.012607802	0.599984768
0.012617093	0.598960961
0.012626384	0.597937206
0.012635675	0.596903339
0.012644966	0.595866981
0.012654257	0.594826275
0.012663548	0.593785967
0.012672839	0.592767684
0.01268213	0.591747077
0.012691421	0.590725498
0.012700712	0.589702336
0.012710003	0.588686443
0.012719293	0.587670181
0.012728584	0.586652687
0.012737875	0.58563423
0.012747166	0.584607085
0.012756457	0.583583733
0.012765748	0.582576128
0.012775039	0.581558357
0.01278433	0.580550882
0.012793621	0.579551573
0.012802912	0.578548751
0.012812203	0.57754748
0.012821494	0.576553156
0.012830785	0.575561637
0.012840076	0.574569255
0.012849367	0.573571753
0.012858658	0.572573966
0.012867948	0.571568909
0.012877239	0.570552077
0.01288653	0.569539762
0.012895821	0.568530495
0.012905112	0.567516677
0.012914403	0.56649944
0.012923694	0.565493636
0.012932985	0.564490424
0.012942276	0.563487785
0.012951567	0.562496081
0.012960858	0.561511923
0.012970149	0.560530938
0.01297944	0.559552412
0.012988731	0.558588841
0.012998022	0.557634218
0.013007313	0.55668051
0.013016603	0.555731296
0.013025894	0.554783303
0.013035185	0.553823383
0.013044476	0.552851536
0.013053767	0.551874764
0.013063058	0.550892459
0.013072349	0.549905211
0.01308164	0.548926242
0.013090931	0.547950102
0.013100222	0.546992371
0.013109513	0.546040105
0.013118804	0.545094928
0.013128095	0.544147119
0.013137386	0.543195242
0.013146677	0.542248237
0.013155968	0.541302957
0.013165258	0.540350183
0.013174549	0.539397926
0.01318384	0.538443911
0.013193131	0.537478255
0.013202422	0.536520393
0.013211713	0.535572886
0.013221004	0.534622264
0.013230295	0.533678355
0.013239586	0.532753096
0.013248877	0.531845369
0.013258168	0.530936339
0.013267459	0.530027101
0.01327675	0.529119058
0.013286041	0.528217151
0.013295332	0.527314526
0.013304623	0.526414579
0.013313913	0.525514454
0.013323204	0.524599903
0.013332495	0.523678541
0.013341786	0.522760422
0.013351077	0.521834176
0.013360368	0.520899982
0.013369659	0.519982123
0.01337895	0.519055077
0.013388241	0.518127513
0.013397532	0.517206285
0.013406823	0.516282389
0.013416114	0.515365681
0.013425405	0.514435195
0.013434696	0.513498463
0.013443987	0.512574405
0.013453278	0.511665742
0.013462568	0.510770234
0.013471859	0.509870773
0.01348115	0.508972421
0.013490441	0.508086378
0.013499732	0.507201274
0.013509023	0.506323663
0.013518314	0.505448822
0.013527605	0.504576649
0.013536896	0.503701533
0.013546187	0.502823242
0.013555478	0.501946806
0.013564769	0.501061614
0.01357406	0.500177922
0.013583351	0.499294137
0.013592642	0.498409864
0.013601933	0.497527817
0.013611223	0.496632535
0.013620514	0.495730194
0.013629805	0.494836092
0.013639096	0.493936994
0.013648387	0.493044303
0.013657678	0.492147654
0.013666969	0.491249614
0.01367626	0.490357603
0.013685551	0.489472273
0.013694842	0.488594244
0.013704133	0.487721527
0.013713424	0.486850595
0.013722715	0.485985619
0.013732006	0.485130842
0.013741297	0.484281237
0.013750588	0.483437009
0.013759878	0.482592287
0.013769169	0.481743854
0.01377846	0.480893939
0.013787751	0.480059347
0.013797042	0.479219814
0.013806333	0.478385564
0.013815624	0.477560067
0.013824915	0.476728983
0.013834206	0.475894158
0.013843497	0.475067318
0.013852788	0.47424105
0.013862079	0.473424777
0.01387137	0.472616742
0.013880661	0.471806192
0.013889952	0.47099573
0.013899243	0.470190596
0.013908533	0.469389231
0.013917824	0.468581787
0.013927115	0.467771537
0.013936406	0.46695014
0.013945697	0.466117541
0.013954988	0.465299573
0.013964279	0.464484402
0.01397357	0.463658371
0.013982861	0.462828372
0.013992152	0.461997832
0.014001443	0.461173928
0.014010734	0.460343512
0.014020025	0.459515977
0.014029316	0.458701949
0.014038607	0.457889588
0.014047898	0.457075783
0.014057188	0.456271397
0.014066479	0.455475553
0.01407577	0.454679008
0.014085061	0.45388202
0.014094352	0.453083093
0.014103643	0.452290342
0.014112934	0.45150814
0.014122225	0.450733873
0.014131516	0.449970051
0.014140807	0.449197232
0.014150098	0.448437094
0.014159389	0.447688465
0.01416868	0.446935973
0.014177971	0.44617012
0.014187262	0.445412119
0.014196553	0.4446557
0.014205843	0.4439002
0.014215134	0.443168567
0.014224425	0.442427397
0.014233716	0.441687074
0.014243007	0.4409671
0.014252298	0.440243449
0.014261589	0.439507732
0.01427088	0.43877409
0.014280171	0.438038718
0.014289462	0.437301927
0.014298753	0.43657392
0.014308044	0.435837
0.014317335	0.435089565
0.014326626	0.434357248
0.014335917	0.433631328
0.014345208	0.432900248
0.014354498	0.432184301
0.014363789	0.431480551
0.01437308	0.430793434
0.014382371	0.430110117
0.014391662	0.429432399
0.014400953	0.428767047
0.014410244	0.428102345
0.014419535	0.427426969
0.014428826	0.426764092
0.014438117	0.426092224
0.014447408	0.425412722
0.014456699	0.424732573
0.01446599	0.424046492
0.014475281	0.423353412
0.014484572	0.422666237
0.014493863	0.421968316
0.014503153	0.421267425
0.014512444	0.420565297
0.014521735	0.419868975
0.014531026	0.419177586
0.014540317	0.418482341
0.014549608	0.417779432
0.014558899	0.417083852
0.01456819	0.416385776
0.014577481	0.415685238
0.014586772	0.414995086
0.014596063	0.414300271
0.014605354	0.413601633
0.014614645	0.412910335
0.014623936	0.412219696
0.014633227	0.41153346
0.014642518	0.410858532
0.014651808	0.410180696
0.014661099	0.409512489
0.01467039	0.408856124
0.014679681	0.408200216
0.014688972	0.407547324
0.014698263	0.406895995
0.014707554	0.406234385
0.014716845	0.405568906
0.014726136	0.404900727
0.014735427	0.404223247
0.014744718	0.403544463
0.014754009	0.402865459
0.0147633	0.402182326
0.014772591	0.401508864
0.014781882	0.400836467
0.014791173	0.400166334
0.014800463	0.399510917
0.014809754	0.398857443
0.014819045	0.398204999
0.014828336	0.397580549
0.014837627	0.396952983
0.014846918	0.396325265
0.014856209	0.395714164
0.0148655	0.395107234


==> Data/stress_load25.dat <==
0	0
0	0
0.00059462	0.515192908
0.00118924	1.042022773
0.00178386	1.543240016
0.00237848	1.955327655
0.0029731	2.125861636
0.00356772	2.145089103
0.00416234	2.123506298
0.00475696	2.080560972
0.00535158	2.018668418
0.0059462	1.942342787
0.00654082	1.849958513
0.00713544	1.745786426
0.00773006	1.634778271
0.00832468	1.519088479
0.0089193	1.398973404
0.00951392	1.274516931
0.01010854	1.146435309
0.01070316	1.015518354
0.01129778	0.882012494
0.0118924	0.763460832
0.01248702	0.682896798
0.01308164	0.619026148
0.01367626	0.560342204
0.01427088	0.507417394
0.0148655	0.461838668


==> Data/stress_load400.dat <==
0	0
0	0
3.71638E-05	0.02109861
7.43275E-05	0.052182552
0.000111491	0.085759783
0.000148655	0.12111469
0.000185819	0.157365555
0.000222983	0.19366483
0.000260146	0.229347989
0.00029731	0.264014466
0.000334474	0.297541044
0.000371638	0.330040786
0.000408801	0.361787849
0.000445965	0.393130085
0.000483129	0.424408443
0.000520293	0.455896372
0.000557456	0.487765569
0.00059462	0.52007806
0.000631784	0.552799819
0.000668948	0.585828383
0.000706111	0.619026233
0.000743275	0.652252696
0.000780439	0.685389134
0.000817603	0.718354631
0.000854766	0.751111736
0.00089193	0.783663613
0.000929094	0.816045097
0.000966258	0.848310584
0.001003421	0.880521471
0.001040585	0.91271871
0.001077749	0.94510526
0.001114913	0.977571143
0.001152076	1.010129654
0.00118924	1.042744406
0.001226404	1.075344154
0.001263568	1.107692406
0.001300731	1.139847365
0.001337895	1.171916276
0.001375059	1.203841982
0.001412223	1.235642695
0.001449386	1.267313029
0.00148655	1.298810605
0.001523714	1.330135919
0.001560878	1.361213846
0.001598041	1.392094688
0.001635205	1.422694605
0.001672369	1.452858833
0.001709533	1.483037448
0.001746696	1.512874731
0.00178386	1.54262004
0.001821024	1.571924457
0.001858188	1.600966964
0.001895351	1.629282711
0.001932515	1.657446899
0.001969679	1.685562243
0.002006843	1.71315795
0.002044006	1.740212079
0.00208117	1.766922761
0.002118334	1.793086253
0.002155498	1.818423795
0.002192661	1.843254651
0.002229825	1.867085125
0.002266989	1.890378447
0.002304153	1.912673248
0.002341316	1.934148001
0.00237848	1.954896718
0.002415644	1.974457223
0.002452808	1.99264064
0.002489971	2.009398344
0.002527135	2.02448938
0.002564299	2.03773429
0.002601463	2.050090727
0.002638626	2.061133289
0.00267579	2.071611228
0.002712954	2.081690937
0.002750118	2.091154179
0.002787281	2.099933696
0.002824445	2.107837059
0.002861609	2.114572495
0.002898773	2.119269485
0.002935936	2.123340589
0.0029731	2.127024626
0.003010264	2.130421124
0.003047428	2.133489342
0.003084591	2.136423503
0.003121755	2.139185523
0.003158919	2.141774062
0.003196083	2.143997974
0.003233246	2.145869497
0.00327041	2.147736363
0.003307574	2.149490903
0.003344738	2.15098219
0.003381901	2.152391477
0.003419065	2.153638809
0.003456229	2.15478539
0.003493393	2.155744049
0.003530556	2.156527383
0.00356772	2.157095426
0.003604884	2.157543161
0.003642048	2.157925421
0.003679211	2.158111721
0.003716375	2.158224715
0.003753539	2.158226852
0.003790703	2.158048209
0.003827866	2.157562344
0.00386503	2.157096152
0.003902194	2.15656802
0.003939358	2.155814824
0.003976521	2.155127937
0.004013685	2.154424005
0.004050849	2.153402118
0.004088013	2.152427208
0.004125176	2.151415004
0.00416234	2.150333236
0.004199504	2.1491314
0.004236668	2.147804819
0.004273831	2.14651781
0.004310995	2.145165889
0.004348159	2.143828533
0.004385323	2.142212394
0.004422486	2.140530071
0.00445965	2.138688335
0.004496814	2.136881771
0.004533978	2.135102457
0.004571141	2.133226875
0.004608305	2.131106404
0.004645469	2.128683718
0.004682633	2.126298527
0.004719796	2.12400419
0.00475696	2.121693376
0.004794124	2.118543569
0.004831288	2.115088292
0.004868451	2.111502518
0.004905615	2.108048613
0.004942779	2.104417633
0.004979943	2.100758513
0.005017106	2.096852195
0.00505427	2.09290873
0.005091434	2.088971661
0.005128598	2.085008454
0.005165761	2.08089896
0.005202925	2.07664555
0.005240089	2.072273234
0.005277253	2.067839508
0.005314416	2.063427195
0.00535158	2.059049106
0.005388744	2.054528788
0.005425908	2.049813268
0.005463071	2.044873208
0.005500235	2.039956042
0.005537399	2.034953644
0.005574563	2.029901561
0.005611726	2.024756141
0.00564889	2.019781496
0.005686054	2.014857125
0.005723218	2.009569788
0.005760381	2.004082078
0.005797545	1.998605367
0.005834709	1.992799098
0.005871873	1.986888333
0.005909036	1.98092333
0.0059462	1.975055405
0.005983364	1.969179999
0.006020528	1.963116188
0.006057691	1.95697065
0.006094855	1.950758385
0.006132019	1.944481358
0.006169183	1.938160777
0.006206346	1.93175156
0.00624351	1.92529452
0.006280674	1.918767014
0.006317838	1.912158105
0.006355001	1.905571044
0.006392165	1.898908822
0.006429329	1.892290825
0.006466493	1.885626601
0.006503656	1.87895338
0.00654082	1.872318422
0.006577984	1.86556702
0.006615148	1.858705172
0.006652311	1.85174006
0.006689475	1.844711419
0.006726639	1.837611853
0.006763803	1.830509191
0.006800966	1.823324892
0.00683813	1.816168972
0.006875294	1.809023874
0.006912458	1.801870125
0.006949621	1.794723144
0.006986785	1.787494768
0.007023949	1.78023919
0.007061113	1.772905912
0.007098276	1.765456766
0.00713544	1.757998649
0.007172604	1.750472579
0.007209768	1.742907622
0.007246931	1.73540391
0.007284095	1.727865852
0.007321259	1.72032648
0.007358423	1.712825473
0.007395586	1.705219584
0.00743275	1.697593392
0.007469914	1.689884876
0.007507078	1.682112484
0.007544241	1.674264238
0.007581405	1.666485048
0.007618569	1.658652891
0.007655733	1.65086122
0.007692896	1.643033218
0.00773006	1.635209586
0.007767224	1.627421619
0.007804388	1.619520529
0.007841551	1.611539292
0.007878715	1.603561792
0.007915879	1.595609221
0.007953043	1.587621433
0.007990206	1.579556768
0.00802737	1.571534821
0.008064534	1.563540113
0.008101698	1.555496573
0.008138861	1.547382106
0.008176025	1.539250986
0.008213189	1.531131575
0.008250353	1.522995269
0.008287516	1.514805607
0.00832468	1.506592183
0.008361844	1.498356441
0.008399008	1.490095297
0.008436171	1.481817808
0.008473335	1.473479483
0.008510499	1.465144159
0.008547663	1.456833004
0.008584826	1.448514844
0.00862199	1.440146772
0.008659154	1.431832198
0.008696318	1.423450314
0.008733481	1.415015615
0.008770645	1.40653566
0.008807809	1.397994117
0.008844973	1.389472999
0.008882136	1.38099218
0.0089193	1.372514543
0.008956464	1.364002736
0.008993628	1.355461424
0.009030791	1.34692829
0.009067955	1.338343713
0.009105119	1.329695319
0.009142283	1.321020462
0.009179446	1.312334364
0.00921661	1.303684494
0.009253774	1.295021751
0.009290938	1.286322434
0.009328101	1.277603346
0.009365265	1.268827666
0.009402429	1.260059627
0.009439593	1.25129007
0.009476756	1.242536828
0.00951392	1.233746499
0.009551084	1.224914679
0.009588248	1.216094108
0.009625411	1.207223687
0.009662575	1.198319307
0.009699739	1.189385243
0.009736903	1.180465947
0.009774066	1.171505314
0.00981123	1.162495934
0.009848394	1.153479802
0.009885558	1.144484098
0.009922721	1.13548652
0.009959885	1.126506481
0.009997049	1.117582043
0.010034213	1.108679353
0.010071376	1.099748643
0.01010854	1.090797506
0.010145704	1.081799651
0.010182868	1.072761659
0.010220031	1.063676385
0.010257195	1.054549542
0.010294359	1.045382
0.010331523	1.036267556
0.010368686	1.027135308
0.01040585	1.017963136
0.010443014	1.008768729
0.010480178	0.999563498
0.010517341	0.990332715
0.010554505	0.981106246
0.010591669	0.971854201
0.010628833	0.962549498
0.010665996	0.95328845
0.01070316	0.943981872
0.010740324	0.934735332
0.010777488	0.925501264
0.010814651	0.916239612
0.010851815	0.906957507
0.010888979	0.897638334
0.010926143	0.888310838
0.010963306	0.878956449
0.01100047	0.86958969
0.011037634	0.860220464
0.011074798	0.850829098
0.011111961	0.841419899
0.011149125	0.831972695
0.011186289	0.822528253
0.011223453	0.813077058
0.011260616	0.80362626
0.01129778	0.794135638
0.011334944	0.785893458
0.011372108	0.778077413
0.011409271	0.770753458
0.011446435	0.763798336
0.011483599	0.757169237
0.011520763	0.750742864
0.011557926	0.744293801
0.01159509	0.737746673
0.011632254	0.731113894
0.011669418	0.724475873
0.011706581	0.717922693
0.011743745	0.711442762
0.011780909	0.705149144
0.011818073	0.699055861
0.011855236	0.69320711
0.0118924	0.687556845
0.011929564	0.682093342
0.011966728	0.676765608
0.012003891	0.671558784
0.012041055	0.666455195
0.012078219	0.661414421
0.012115383	0.656433936
0.012152546	0.651468431
0.01218971	0.646576911
0.012226874	0.641763909
0.012264038	0.637041206
0.012301201	0.632400326
0.012338365	0.627840768
0.012375529	0.623362158
0.012412693	0.618981717
0.012449856	0.614645605
0.01248702	0.610363985
0.012524184	0.606122852
0.012561348	0.601941341
0.012598511	0.597788514
0.012635675	0.593645272
0.012672839	0.589506829
0.012710003	0.585383691
0.012747166	0.581272984
0.01278433	0.577186968
0.012821494	0.573110091
0.012858658	0.569070566
0.012895821	0.565087425
0.012932985	0.561131329
0.012970149	0.557201029
0.013007313	0.553299866
0.013044476	0.549430424
0.01308164	0.54559459
0.013118804	0.541776703
0.013155968	0.537958495
0.013193131	0.534143027
0.013230295	0.530338984
0.013267459	0.526519453
0.013304623	0.522741709
0.013341786	0.519055345
0.01337895	0.51535792
0.013416114	0.511652518
0.013453278	0.507936288
0.013490441	0.504270231
0.013527605	0.500718784
0.013564769	0.49721026
0.013601933	0.493719468
0.013639096	0.490251442
0.01367626	0.486776954
0.013713424	0.483310883
0.013750588	0.479825326
0.013787751	0.47637268
0.013824915	0.472945875
0.013862079	0.469531916
0.013899243	0.466186202
0.013936406	0.462959155
0.01397357	0.459828402
0.014010734	0.456732362
0.014047898	0.453650201
0.014085061	0.450577762
0.014122225	0.447505661
0.014159389	0.444445533
0.014196553	0.441390807
0.014233716	0.43833031
0.01427088	0.435272336
0.014308044	0.432297686
0.014345208	0.429400857
0.014382371	0.426553269
0.014419535	0.42377451
0.014456699	0.421032906
0.014493863	0.418299351
0.014531026	0.415590611
0.01456819	0.412885413
0.014605354	0.410175886
0.014642518	0.407458319
0.014679681	0.404738559
0.014716845	0.402025697
0.014754009	0.399291254
0.014791173	0.396581147
0.014828336	0.393924158
0.0148655	0.391323982


==> Data/stress_tol00025.dat <==
0	0
0	0
7.43275E-05	0.065115025
0.000148655	0.130315912
0.000222983	0.195519989
0.00029731	0.260726385
0.000371638	0.325934192
0.000445965	0.391142529
0.000520293	0.456350588
0.00059462	0.521557669
0.000668948	0.586763201
0.000743275	0.651966744
0.000817603	0.717168
0.00089193	0.782366798
0.000966258	0.847563089
0.001040585	0.912704865
0.001114913	0.977867419
0.00118924	1.042951798
0.001263568	1.107737971
0.001337895	1.172295662
0.001412223	1.236048765
0.00148655	1.299263724
0.001560878	1.361703256
0.001635205	1.423127363
0.001709533	1.48367791
0.00178386	1.542951554
0.001858188	1.601219171
0.001932515	1.658142384
0.002006843	1.713507225
0.00208117	1.767310114
0.002155498	1.818821213
0.002229825	1.867580292
0.002304153	1.91314852
0.00237848	1.955250011
0.002452808	1.99307402
0.002527135	2.024476933
0.002601463	2.049789745
0.00267579	2.071592571
0.002750118	2.091022043
0.002824445	2.107435616
0.002898773	2.118513964
0.0029731	2.126350719
0.003047428	2.132959887
0.003121755	2.138549175
0.003196083	2.143242431
0.00327041	2.147040452
0.003344738	2.150167794
0.003419065	2.152619365
0.003493393	2.154413425
0.00356772	2.155707992
0.003642048	2.156533074
0.003716375	2.156877901
0.003790703	2.156584803
0.00386503	2.155790924
0.003939358	2.154563206
0.004013685	2.152996221
0.004088013	2.151105921
0.00416234	2.148932066
0.004236668	2.146423289
0.004310995	2.143669894
0.004385323	2.140489566
0.00445965	2.136925353
0.004533978	2.133104372
0.004608305	2.12783256
0.004682633	2.121641312
0.00475696	2.115051648
0.004831288	2.108198164
0.004905615	2.101054283
0.004979943	2.09369027
0.00505427	2.086045196
0.005128598	2.077973366
0.005202925	2.069493205
0.005277253	2.060648261
0.00535158	2.051583326
0.005425908	2.042314843
0.005500235	2.03288384
0.005574563	2.02315919
0.00564889	2.012895927
0.005723218	2.002179795
0.005797545	1.991114404
0.005871873	1.979611754
0.0059462	1.967792087
0.006020528	1.955700043
0.006094855	1.943396803
0.006169183	1.930828634
0.00624351	1.918089032
0.006317838	1.90518404
0.006392165	1.89203785
0.006466493	1.878698729
0.00654082	1.865165354
0.006615148	1.851375482
0.006689475	1.837430964
0.006763803	1.823368605
0.00683813	1.809193334
0.006912458	1.794853903
0.006986785	1.780381833
0.007061113	1.765730212
0.00713544	1.750960626
0.007209768	1.736106332
0.007284095	1.721170308
0.007358423	1.706139218
0.00743275	1.691028025
0.007507078	1.67582283
0.007581405	1.660542587
0.007655733	1.645202922
0.00773006	1.629776711
0.007804388	1.614302783
0.007878715	1.598684789
0.007953043	1.582983254
0.00802737	1.567197627
0.008101698	1.551347623
0.008176025	1.535446254
0.008250353	1.519490695
0.00832468	1.503465057
0.008399008	1.487316604
0.008473335	1.471087148
0.008547663	1.454790752
0.00862199	1.438394579
0.008696318	1.42192751
0.008770645	1.405369086
0.008844973	1.388769128
0.0089193	1.372067293
0.008993628	1.3552832
0.009067955	1.33844171
0.009142283	1.321543079
0.00921661	1.304567483
0.009290938	1.287502164
0.009365265	1.270380158
0.009439593	1.253201823
0.00951392	1.235982162
0.009588248	1.21868997
0.009662575	1.201310117
0.009736903	1.183900719
0.00981123	1.166459661
0.009885558	1.14891403
0.009959885	1.131358592
0.010034213	1.113746026
0.01010854	1.096089006
0.010182868	1.078346535
0.010257195	1.060576582
0.010331523	1.042754011
0.01040585	1.024896214
0.010480178	1.006930836
0.010554505	0.988948948
0.010628833	0.970957914
0.01070316	0.952875802
0.010777488	0.934781696
0.010851815	0.916601543
0.010926143	0.898362634
0.01100047	0.880060021
0.011074798	0.861719272
0.011149125	0.843351311
0.011223453	0.824954132
0.01129778	0.807618634
0.011372108	0.792473247
0.011446435	0.778936795
0.011520763	0.765741881
0.01159509	0.752605132
0.011669418	0.73995746
0.011743745	0.727931356
0.011818073	0.716491103
0.0118924	0.705630223
0.011966728	0.695235632
0.012041055	0.685239571
0.012115383	0.675572017
0.01218971	0.666254769
0.012264038	0.657263602
0.012338365	0.648499549
0.012412693	0.639929079
0.01248702	0.631648281
0.012561348	0.623536502
0.012635675	0.61554239
0.012710003	0.607585236
0.01278433	0.599801762
0.012858658	0.592033294
0.012932985	0.584286453
0.013007313	0.576771729
0.01308164	0.569336897
0.013155968	0.561988528
0.013230295	0.554800304
0.013304623	0.547714177
0.01337895	0.540626824
0.013453278	0.533598715
0.013527605	0.526654116
0.013601933	0.519687435
0.01367626	0.512708647
0.013750588	0.505836418
0.013824915	0.499207129
0.013899243	0.492673266
0.01397357	0.486164554
0.014047898	0.479661905
0.014122225	0.47328536
0.014196553	0.466926705
0.01427088	0.460907917
0.014345208	0.455320057
0.014419535	0.449764611
0.014493863	0.444204939
0.01456819	0.438654201
0.014642518	0.43324253
0.014716845	0.427864533
0.014791173	0.422680506
0.0148655	0.417651076


==> Data/stress_tol001.dat <==
0	0
0	0
7.43275E-05	0.064638294
0.000148655	0.129923471
0.000222983	0.195232199
0.00029731	0.260543421
0.000371638	0.325841051
0.000445965	0.391115468
0.000520293	0.456363577
0.00059462	0.521587731
0.000668948	0.586793943
0.000743275	0.651989845
0.000817603	0.717182812
0.00089193	0.782378543
0.000966258	0.847580262
0.001040585	0.912775088
0.001114913	0.977856534
0.00118924	1.042907477
0.001263568	1.10773411
0.001337895	1.172113096
0.001412223	1.235957002
0.00148655	1.299206861
0.001560878	1.361492521
0.001635205	1.42302025
0.001709533	1.48365391
0.00178386	1.542977822
0.001858188	1.601180407
0.001932515	1.658056404
0.002006843	1.71340802
0.00208117	1.767293483
0.002155498	1.818759793
0.002229825	1.867419367
0.002304153	1.913104559
0.00237848	1.955258469
0.002452808	1.993033305
0.002527135	2.024463734
0.002601463	2.049755625
0.00267579	2.071557464
0.002750118	2.09092509
0.002824445	2.107431919
0.002898773	2.11849848
0.0029731	2.126357565
0.003047428	2.132955968
0.003121755	2.138565984
0.003196083	2.143210785
0.00327041	2.14706128
0.003344738	2.150155928
0.003419065	2.152653195
0.003493393	2.1544755
0.00356772	2.155802347
0.003642048	2.156588756
0.003716375	2.156883974
0.003790703	2.156620569
0.00386503	2.155814166
0.003939358	2.154589599
0.004013685	2.153063903
0.004088013	2.151130539
0.00416234	2.148945926
0.004236668	2.146455578
0.004310995	2.143682462
0.004385323	2.140562604
0.00445965	2.136971772
0.004533978	2.133126528
0.004608305	2.127974529
0.004682633	2.121780359
0.00475696	2.115223739
0.004831288	2.108348994
0.004905615	2.101201861
0.004979943	2.093744175
0.00505427	2.086118506
0.005128598	2.078094402
0.005202925	2.069709577
0.005277253	2.060787244
0.00535158	2.051723348
0.005425908	2.042454283
0.005500235	2.033030675
0.005574563	2.023334832
0.00564889	2.013159947
0.005723218	2.002493112
0.005797545	1.991474929
0.005871873	1.97994907
0.0059462	1.968197832
0.006020528	1.95621996
0.006094855	1.943905302
0.006169183	1.931293675
0.00624351	1.918534355
0.006317838	1.905662955
0.006392165	1.892542757
0.006466493	1.879184139
0.00654082	1.865656531
0.006615148	1.851905394
0.006689475	1.837973044
0.006763803	1.823958941
0.00683813	1.809755013
0.006912458	1.7954044
0.006986785	1.780950031
0.007061113	1.766326219
0.00713544	1.75155179
0.007209768	1.736679495
0.007284095	1.721708955
0.007358423	1.706684264
0.00743275	1.691609272
0.007507078	1.676433659
0.007581405	1.661121034
0.007655733	1.645767634
0.00773006	1.630310974
0.007804388	1.614787203
0.007878715	1.599184717
0.007953043	1.583478062
0.00802737	1.567708986
0.008101698	1.551888083
0.008176025	1.536027535
0.008250353	1.520084556
0.00832468	1.504034355
0.008399008	1.487855102
0.008473335	1.471600797
0.008547663	1.455289223
0.00862199	1.438892174
0.008696318	1.422451468
0.008770645	1.405888303
0.008844973	1.389239929
0.0089193	1.372568031
0.008993628	1.355858076
0.009067955	1.33904058
0.009142283	1.322092732
0.00921661	1.305000212
0.009290938	1.287939933
0.009365265	1.270820776
0.009439593	1.253648783
0.00951392	1.236380705
0.009588248	1.219080583
0.009662575	1.201732926
0.009736903	1.184356095
0.00981123	1.166900836
0.009885558	1.149364192
0.009959885	1.131802862
0.010034213	1.114147511
0.01010854	1.096441345
0.010182868	1.078714422
0.010257195	1.060979362
0.010331523	1.043159812
0.01040585	1.025317661
0.010480178	1.007415953
0.010554505	0.989405659
0.010628833	0.971322058
0.01070316	0.953221967
0.010777488	0.935098737
0.010851815	0.916905721
0.010926143	0.898686683
0.01100047	0.880375499
0.011074798	0.862033108
0.011149125	0.843666517
0.011223453	0.825271866
0.01129778	0.807812129
0.011372108	0.792650024
0.011446435	0.779066285
0.011520763	0.765832681
0.01159509	0.752699918
0.011669418	0.739988019
0.011743745	0.72814275
0.011818073	0.716733879
0.0118924	0.70580447
0.011966728	0.695248603
0.012041055	0.68527308
0.012115383	0.675647263
0.01218971	0.666316343
0.012264038	0.65731814
0.012338365	0.648620389
0.012412693	0.64000286
0.01248702	0.631730977
0.012561348	0.623615073
0.012635675	0.615630866
0.012710003	0.607720849
0.01278433	0.599885185
0.012858658	0.592139913
0.012932985	0.58443426
0.013007313	0.576886272
0.01308164	0.569416069
0.013155968	0.562125782
0.013230295	0.55494282
0.013304623	0.547827938
0.01337895	0.540781657
0.013453278	0.533758032
0.013527605	0.526757256
0.013601933	0.519840302
0.01367626	0.512906927
0.013750588	0.506011201
0.013824915	0.499285976
0.013899243	0.492726563
0.01397357	0.48624168
0.014047898	0.479793418
0.014122225	0.473421498
0.014196553	0.467077343
0.01427088	0.461057747
0.014345208	0.455335766
0.014419535	0.449790591
0.014493863	0.444296683
0.01456819	0.43879448
0.014642518	0.433312737
0.014716845	0.427955518
0.014791173	0.422763634
0.0148655	0.417694319


==> Data/stress_tol016.dat <==
0	0
0	0
7.43275E-05	0.046373872
0.000148655	0.109933126
0.000222983	0.17720712
0.00029731	0.24701357
0.000371638	0.317973072
0.000445965	0.388807784
0.000520293	0.458554011
0.00059462	0.526668084
0.000668948	0.593030108
0.000743275	0.657868439
0.000817603	0.721637363
0.00089193	0.784881547
0.000966258	0.848115353
0.001040585	0.912027487
0.001114913	0.977908776
0.00118924	1.04333135
0.001263568	1.107843213
0.001337895	1.171989586
0.001412223	1.235750201
0.00148655	1.299105636
0.001560878	1.361439838
0.001635205	1.422948808
0.001709533	1.483219788
0.00178386	1.542580197
0.001858188	1.601071921
0.001932515	1.657862407
0.002006843	1.713336211
0.00208117	1.767008374
0.002155498	1.818776378
0.002229825	1.86755624
0.002304153	1.91318012
0.00237848	1.955098296
0.002452808	1.993067995
0.002527135	2.024762014
0.002601463	2.050364854
0.00267579	2.07246744
0.002750118	2.091986447
0.002824445	2.108759159
0.002898773	2.12062695
0.0029731	2.128263911
0.003047428	2.134515522
0.003121755	2.140395683
0.003196083	2.145194565
0.00327041	2.1492469
0.003344738	2.152524056
0.003419065	2.155227452
0.003493393	2.157294996
0.00356772	2.158839712
0.003642048	2.159852946
0.003716375	2.160127057
0.003790703	2.159511204
0.00386503	2.158723118
0.003939358	2.15744917
0.004013685	2.15605444
0.004088013	2.154378407
0.00416234	2.151917784
0.004236668	2.149138577
0.004310995	2.14647743
0.004385323	2.143361223
0.00445965	2.140139006
0.004533978	2.136397838
0.004608305	2.132470695
0.004682633	2.128150279
0.00475696	2.123314455
0.004831288	2.118320081
0.004905615	2.112993723
0.004979943	2.107583033
0.00505427	2.100176868
0.005128598	2.092221538
0.005202925	2.084036017
0.005277253	2.075369791
0.00535158	2.065882644
0.005425908	2.056180121
0.005500235	2.046480573
0.005574563	2.036507681
0.00564889	2.026572222
0.005723218	2.016183168
0.005797545	2.005017884
0.005871873	1.993353636
0.0059462	1.981400366
0.006020528	1.969394817
0.006094855	1.957368533
0.006169183	1.944978644
0.00624351	1.93234623
0.006317838	1.919592456
0.006392165	1.906603728
0.006466493	1.893231993
0.00654082	1.879585634
0.006615148	1.865771547
0.006689475	1.851853751
0.006763803	1.837761777
0.00683813	1.823438288
0.006912458	1.808958495
0.006986785	1.79422648
0.007061113	1.779326332
0.00713544	1.764289542
0.007209768	1.74920482
0.007284095	1.73415501
0.007358423	1.719026062
0.00743275	1.703807034
0.007507078	1.688462663
0.007581405	1.673174657
0.007655733	1.657651531
0.00773006	1.641901559
0.007804388	1.626070959
0.007878715	1.610029864
0.007953043	1.593980056
0.00802737	1.577691461
0.008101698	1.561406963
0.008176025	1.54506136
0.008250353	1.528694193
0.00832468	1.512403486
0.008399008	1.495967919
0.008473335	1.479434268
0.008547663	1.462692689
0.00862199	1.445945239
0.008696318	1.429087886
0.008770645	1.412186768
0.008844973	1.395134454
0.0089193	1.378042321
0.008993628	1.36086208
0.009067955	1.343570998
0.009142283	1.32618526
0.00921661	1.308700799
0.009290938	1.291230567
0.009365265	1.273777111
0.009439593	1.256278602
0.00951392	1.238662855
0.009588248	1.220921209
0.009662575	1.203157626
0.009736903	1.185370057
0.00981123	1.16754353
0.009885558	1.149668508
0.009959885	1.131690423
0.010034213	1.113603128
0.01010854	1.095412551
0.010182868	1.077152308
0.010257195	1.058839447
0.010331523	1.040512717
0.01040585	1.02216102
0.010480178	1.00376894
0.010554505	0.985282258
0.010628833	0.966739754
0.01070316	0.94818439
0.010777488	0.929547799
0.010851815	0.910844542
0.010926143	0.892130196
0.01100047	0.873402711
0.011074798	0.854615773
0.011149125	0.83565782
0.011223453	0.816569987
0.01129778	0.796931849
0.011372108	0.780607273
0.011446435	0.766004847
0.011520763	0.75191577
0.01159509	0.738348026
0.011669418	0.725282427
0.011743745	0.712597118
0.011818073	0.700395266
0.0118924	0.688647133
0.011966728	0.677519763
0.012041055	0.666718408
0.012115383	0.656722562
0.01218971	0.647055567
0.012264038	0.637772086
0.012338365	0.628737925
0.012412693	0.619875439
0.01248702	0.61116322
0.012561348	0.602928954
0.012635675	0.594739037
0.012710003	0.586585109
0.01278433	0.578542334
0.012858658	0.570596625
0.012932985	0.562746464
0.013007313	0.55496015
0.01308164	0.547162176
0.013155968	0.539426827
0.013230295	0.531761902
0.013304623	0.524150909
0.01337895	0.516684163
0.013453278	0.509308707
0.013527605	0.502052604
0.013601933	0.494926554
0.01367626	0.487921737
0.013750588	0.481031663
0.013824915	0.47426785
0.013899243	0.467636276
0.01397357	0.461137373
0.014047898	0.454672915
0.014122225	0.448333047
0.014196553	0.442039408
0.01427088	0.435923822
0.014345208	0.430080103
0.014419535	0.42437353
0.014493863	0.41882998
0.01456819	0.413521053
0.014642518	0.408246611
0.014716845	0.403035868
0.014791173	0.39785726
0.0148655	0.392764372


==> Data/stress_tol1024.dat <==
0	0
0	0
7.43275E-05	0.012564429
0.000148655	0.0351405
0.000222983	0.083752421
0.00029731	0.156092924
0.000371638	0.245813227
0.000445965	0.344639819
0.000520293	0.444387279
0.00059462	0.538501027
0.000668948	0.622937166
0.000743275	0.696360775
0.000817603	0.759782092
0.00089193	0.815831706
0.000966258	0.867898164
0.001040585	0.919324412
0.001114913	0.972775396
0.00118924	1.029903081
0.001263568	1.091290591
0.001337895	1.156375478
0.001412223	1.223934001
0.00148655	1.292390527
0.001560878	1.360300348
0.001635205	1.426694891
0.001709533	1.490765879
0.00178386	1.551131253
0.001858188	1.60891064
0.001932515	1.663777615
0.002006843	1.715823011
0.00208117	1.766296449
0.002155498	1.816590504
0.002229825	1.866511405
0.002304153	1.915048817
0.00237848	1.961542625
0.002452808	2.004749623
0.002527135	2.042833935
0.002601463	2.073393757
0.00267579	2.094728572
0.002750118	2.107021494
0.002824445	2.10709799
0.002898773	2.108634904
0.0029731	2.113174685
0.003047428	2.129952479
0.003121755	2.14738807
0.003196083	2.155152727
0.00327041	2.160237245
0.003344738	2.165603362
0.003419065	2.173905095
0.003493393	2.180413691
0.00356772	2.184495286
0.003642048	2.187647979
0.003716375	2.183855311
0.003790703	2.18171248
0.00386503	2.184675371
0.003939358	2.190419004
0.004013685	2.196073156
0.004088013	2.200477947
0.00416234	2.201920372
0.004236668	2.202546386
0.004310995	2.202495791
0.004385323	2.201328102
0.00445965	2.198254723
0.004533978	2.194602874
0.004608305	2.192157681
0.004682633	2.193002923
0.00475696	2.194604273
0.004831288	2.194711593
0.004905615	2.193711541
0.004979943	2.191434533
0.00505427	2.189572016
0.005128598	2.188202738
0.005202925	2.186349952
0.005277253	2.184053826
0.00535158	2.181969697
0.005425908	2.179500561
0.005500235	2.175024771
0.005574563	2.168154413
0.00564889	2.161632742
0.005723218	2.156707796
0.005797545	2.151408623
0.005871873	2.142983548
0.0059462	2.131013716
0.006020528	2.118423498
0.006094855	2.106864234
0.006169183	2.096426598
0.00624351	2.084837039
0.006317838	2.073384344
0.006392165	2.062764753
0.006466493	2.053175675
0.00654082	2.044494417
0.006615148	2.036591691
0.006689475	2.029714889
0.006763803	2.023039482
0.00683813	2.015794738
0.006912458	2.009090286
0.006986785	2.002641525
0.007061113	1.994612259
0.00713544	1.984064503
0.007209768	1.974393266
0.007284095	1.964421982
0.007358423	1.951620037
0.00743275	1.93827947
0.007507078	1.925187386
0.007581405	1.911572265
0.007655733	1.897311773
0.00773006	1.883736325
0.007804388	1.870151504
0.007878715	1.855844591
0.007953043	1.842104036
0.00802737	1.828751417
0.008101698	1.814666448
0.008176025	1.799887948
0.008250353	1.785909146
0.00832468	1.772208136
0.008399008	1.757172215
0.008473335	1.742640275
0.008547663	1.728881259
0.00862199	1.714147293
0.008696318	1.699001541
0.008770645	1.684998982
0.008844973	1.670438648
0.0089193	1.654912975
0.008993628	1.639592432
0.009067955	1.624781522
0.009142283	1.609265042
0.00921661	1.593036589
0.009290938	1.577103238
0.009365265	1.561354085
0.009439593	1.544553821
0.00951392	1.52745746
0.009588248	1.511206044
0.009662575	1.494911597
0.009736903	1.477754736
0.00981123	1.461355677
0.009885558	1.445222543
0.009959885	1.427981069
0.010034213	1.410919182
0.01010854	1.394670383
0.010182868	1.377884388
0.010257195	1.35996561
0.010331523	1.343373885
0.01040585	1.326665228
0.010480178	1.308651763
0.010554505	1.29121733
0.010628833	1.274189575
0.01070316	1.255503586
0.010777488	1.23696215
0.010851815	1.219583248
0.010926143	1.200880713
0.01100047	1.181083854
0.011074798	1.162682034
0.011149125	1.143913843
0.011223453	1.12403804
0.01129778	1.104738255
0.011372108	1.085894976
0.011446435	1.065873507
0.011520763	1.046044331
0.01159509	1.026959008
0.011669418	1.006997438
0.011743745	0.986407719
0.011818073	0.966868697
0.0118924	0.947904953
0.011966728	0.927593643
0.012041055	0.908721512
0.012115383	0.890246457
0.01218971	0.871933341
0.012264038	0.853364225
0.012338365	0.838244016
0.012412693	0.823801454
0.01248702	0.809007479
0.012561348	0.795913379
0.012635675	0.783333741
0.012710003	0.770562757
0.01278433	0.759748039
0.012858658	0.749149089
0.012932985	0.737500716
0.013007313	0.727806301
0.01308164	0.718401764
0.013155968	0.707764623
0.013230295	0.697612927
0.013304623	0.687948966
0.01337895	0.677425366
0.013453278	0.666510661
0.013527605	0.657446725
0.013601933	0.64822854
0.01367626	0.638171872
0.013750588	0.629483679
0.013824915	0.620929677
0.013899243	0.611338439
0.01397357	0.60337373
0.014047898	0.59556484
0.014122225	0.586654767
0.014196553	0.577777918
0.01427088	0.570475045
0.014345208	0.562994262
0.014419535	0.555043027
0.014493863	0.548223468
0.01456819	0.541388569
0.014642518	0.533958377
0.014716845	0.527710873
0.014791173	0.521599185
0.0148655	0.514286549


==> Data/stress_tol256.dat <==
0	0
0	0
7.43275E-05	0.012564429
0.000148655	0.0351405
0.000222983	0.083752421
0.00029731	0.156092924
0.000371638	0.245813227
0.000445965	0.344639819
0.000520293	0.444387279
0.00059462	0.538501027
0.000668948	0.622937166
0.000743275	0.696360775
0.000817603	0.759782092
0.00089193	0.815831706
0.000966258	0.867898164
0.001040585	0.919324412
0.001114913	0.972775396
0.00118924	1.029903081
0.001263568	1.091290591
0.001337895	1.159257713
0.001412223	1.228855028
0.00148655	1.297723545
0.001560878	1.364542103
0.001635205	1.42814082
0.001709533	1.488344615
0.00178386	1.544905455
0.001858188	1.600637524
0.001932515	1.656539693
0.002006843	1.712291806
0.00208117	1.765966145
0.002155498	1.81773627
0.002229825	1.867701159
0.002304153	1.915879544
0.00237848	1.959360925
0.002452808	1.998055208
0.002527135	2.030003748
0.002601463	2.058377388
0.00267579	2.081547622
0.002750118	2.099705572
0.002824445	2.113339499
0.002898773	2.126937643
0.0029731	2.139581726
0.003047428	2.148578751
0.003121755	2.15567326
0.003196083	2.162653723
0.00327041	2.168813614
0.003344738	2.172840899
0.003419065	2.172472423
0.003493393	2.173085986
0.00356772	2.179040852
0.003642048	2.18427445
0.003716375	2.186840259
0.003790703	2.184252505
0.00386503	2.182068671
0.003939358	2.181634137
0.004013685	2.181922136
0.004088013	2.181882139
0.00416234	2.181536471
0.004236668	2.179806116
0.004310995	2.176604679
0.004385323	2.173199733
0.00445965	2.17112478
0.004533978	2.170435681
0.004608305	2.168543369
0.004682633	2.162363712
0.00475696	2.155385568
0.004831288	2.149849606
0.004905615	2.146123688
0.004979943	2.141466369
0.00505427	2.13467477
0.005128598	2.12681053
0.005202925	2.119764024
0.005277253	2.112928834
0.00535158	2.105849043
0.005425908	2.098870392
0.005500235	2.092361271
0.005574563	2.085117643
0.00564889	2.076492653
0.005723218	2.068429241
0.005797545	2.062029894
0.005871873	2.055267395
0.0059462	2.047720937
0.006020528	2.040461883
0.006094855	2.03290222
0.006169183	2.024865084
0.00624351	2.016791577
0.006317838	2.008585263
0.006392165	1.998970061
0.006466493	1.988070799
0.00654082	1.977641645
0.006615148	1.967474378
0.006689475	1.955021527
0.006763803	1.941344307
0.00683813	1.92690046
0.006912458	1.911659695
0.006986785	1.894922771
0.007061113	1.877655325
0.00713544	1.859471986
0.007209768	1.840048621
0.007284095	1.820741745
0.007358423	1.802392296
0.00743275	1.783364712
0.007507078	1.763608066
0.007581405	1.745318019
0.007655733	1.727218481
0.00773006	1.708913326
0.007804388	1.69093823
0.007878715	1.674077458
0.007953043	1.656791485
0.00802737	1.63984237
0.008101698	1.623646385
0.008176025	1.607501796
0.008250353	1.591053611
0.00832468	1.575224563
0.008399008	1.559751894
0.008473335	1.543812393
0.008547663	1.528094149
0.00862199	1.512098652
0.008696318	1.495778258
0.008770645	1.479497955
0.008844973	1.462788407
0.0089193	1.445639685
0.008993628	1.428424894
0.009067955	1.41046939
0.009142283	1.39211604
0.00921661	1.373530963
0.009290938	1.354407468
0.009365265	1.335045221
0.009439593	1.315518328
0.00951392	1.295546319
0.009588248	1.275373114
0.009662575	1.255121611
0.009736903	1.234829215
0.00981123	1.214613275
0.009885558	1.194337491
0.009959885	1.174147712
0.010034213	1.154273913
0.01010854	1.13450336
0.010182868	1.114860218
0.010257195	1.095519024
0.010331523	1.076182226
0.01040585	1.057053415
0.010480178	1.038201713
0.010554505	1.019302889
0.010628833	1.000526986
0.01070316	0.981852879
0.010777488	0.962989853
0.010851815	0.943987893
0.010926143	0.924788592
0.01100047	0.905339747
0.011074798	0.885704556
0.011149125	0.865887424
0.011223453	0.845745306
0.01129778	0.825333977
0.011372108	0.80296738
0.011446435	0.779591881
0.011520763	0.76148795
0.01159509	0.748817577
0.011669418	0.738352671
0.011743745	0.729407211
0.011818073	0.721164425
0.0118924	0.711054726
0.011966728	0.699903985
0.012041055	0.687384917
0.012115383	0.675057947
0.01218971	0.663235501
0.012264038	0.652179786
0.012338365	0.641855271
0.012412693	0.632015084
0.01248702	0.62202632
0.012561348	0.611963754
0.012635675	0.602852778
0.012710003	0.59424188
0.01278433	0.586561173
0.012858658	0.579759687
0.012932985	0.573055739
0.013007313	0.566152177
0.01308164	0.558818677
0.013155968	0.551277314
0.013230295	0.543434202
0.013304623	0.535603028
0.01337895	0.527760605
0.013453278	0.519851626
0.013527605	0.512078045
0.013601933	0.504369634
0.01367626	0.496674407
0.013750588	0.489306192
0.013824915	0.482338994
0.013899243	0.475454949
0.01397357	0.468846717
0.014047898	0.462471201
0.014122225	0.456243522
0.014196553	0.449940929
0.01427088	0.44361882
0.014345208	0.437571111
0.014419535	0.431483884
0.014493863	0.425482792
0.01456819	0.419896993
0.014642518	0.414376212
0.014716845	0.408933774
0.014791173	0.403725645
0.0148655	0.398493621


==> areias.dat <==
0	0
0.00272727	0.41791
0.00636364	0.791045
0.00909091	1.28358
0.0127273	1.74627
0.0163636	2.1791
0.0209091	2.70149
0.0272727	3.32836
0.0307	3.77612
0.0363636	4.22388
0.0418182	4.64179
0.0490909	5.22388
0.0581818	5.68657
0.0690909	6.08955
0.0781818	6.34328
0.0890909	6.46269
0.0972727	6.46269
0.107273	6.32836
0.119091	6.04478
0.124545	5.74627
0.129091	5.53731
0.135455	5.26866
0.142727	4.98507
0.146364	4.77612
0.151818	4.47761
0.159091	4.16418
0.166364	3.77612
0.175455	3.34328
0.185455	2.89552
0.193636	2.58209
0.204545	2.20896
0.221818	1.71642
0.24	1.37313
0.263636	1.16418
0.280909	1.07463
0.291818	1.04478


==> mesh1.dat <==
         0         0
    0.0005    0.0592
    0.0066    0.8274
    0.0134    1.6464
    0.0198    2.3964
    0.0260    3.0715
    0.0327    3.7231
    0.0392    4.2940
    0.0456    4.7826
    0.0526    5.2376
    0.0587    5.5697
    0.0654    5.8648
    0.0719    6.0842
    0.0791    6.2572
    0.0849    6.3428
    0.0913    6.3880
    0.0984    6.3795
    0.1049    6.3241
    0.1123    6.2042
    0.1187    6.0567
    0.1264    5.8265
    0.1331    5.5746
    0.1374    5.3930
    0.1490    4.8282
    0.1569    4.4156
    0.1569    4.4156
    0.1648    4.0075
    0.1718    3.6622
    0.1777    3.3858
    0.1827    3.1623
    0.1908    2.8340
    0.1973    2.6079
    0.2028    2.4348
    0.2101    2.2229
    0.2148    2.0986
    0.2213    1.9440
    0.2293    1.7773
    0.2351    1.6698
    0.2407    1.5730
    0.2480    1.4571
    0.2551    1.3534
    0.2602    1.2836

==> mesh2.dat <==
         0         0
    0.0005    0.0578
    0.0069    0.8649
    0.0134    1.6655
    0.0197    2.3981
    0.0262    3.1149
    0.0327    3.7561
    0.0395    4.3720
    0.0458    4.8587
    0.0526    5.3145
    0.0594    5.6891
    0.0660    5.9861
    0.0724    6.2124
    0.0794    6.3984
    0.0850    6.4969
    0.0926    6.5619
    0.0984    6.5590
    0.1050    6.5070
    0.1129    6.3727
    0.1177    6.2520
    0.1268    5.9570
    0.1350    5.6250
    0.1403    5.3844
    0.1471    5.0590
    0.1560    4.6098
    0.1657    4.1114
    0.1657    4.1114
    0.1744    3.6637
    0.1815    3.2959
    0.1875    3.0010
    0.1924    2.7700
    0.1965    2.5914
    0.2032    2.3394
    0.2111    2.1003
    0.2157    1.9873
    0.2221    1.8517
    0.2300    1.7055
    0.2358    1.6104
    0.2432    1.4986
    0.2487    1.4229
    0.2559    1.3306
    0.2612    1.2662

==> mesh3.dat <==
         0         0
    0.0004    0.0554
    0.0067    0.8292
    0.0130    1.5976
    0.0195    2.3556
    0.0264    3.0967
    0.0325    3.7140
    0.0391    4.3082
    0.0457    4.8271
    0.0521    5.2685
    0.0585    5.6354
    0.0647    5.9307
    0.0717    6.1865
    0.0785    6.3637
    0.0851    6.4706
    0.0912    6.5179
    0.0983    6.5122
    0.1050    6.4484
    0.1110    6.3457
    0.1183    6.1671
    0.1244    5.9770
    0.1325    5.6734
    0.1378    5.4449
    0.1448    5.1249
    0.1544    4.6478
    0.1660    4.0583
    0.1660    4.0583
    0.1771    3.4997
    0.1771    3.4997
    0.1865    3.0514
    0.1938    2.7187
    0.1995    2.4769
    0.2041    2.3026
    0.2077    2.1747
    0.2136    2.0021
    0.2205    1.8406
    0.2266    1.7247
    0.2342    1.5988
    0.2397    1.5170
    0.2467    1.4195
    0.2535    1.3330
    0.2585    1.2746

==> mesh4.dat <==
         0         0
    0.0004    0.0544
    0.0065    0.8151
    0.0131    1.6246
    0.0194    2.3695
    0.0256    3.0470
    0.0321    3.7051
    0.0380    4.2416
    0.0443    4.7516
    0.0506    5.1845
    0.0576    5.5806
    0.0637    5.8638
    0.0705    6.1106
    0.0761    6.2656
    0.0833    6.4044
    0.0891    6.4629
    0.0957    6.4706
    0.1019    6.4256
    0.1091    6.3120
    0.1157    6.1560
    0.1211    5.9993
    0.1276    5.7734
    0.1363    5.4224
    0.1424    5.1555
    0.1507    4.7676
    0.1607    4.2741
    0.1607    4.2741
    0.1707    3.7767
    0.1796    3.3429
    0.1796    3.3429
    0.1872    2.9934
    0.1935    2.7200
    0.1986    2.5121
    0.2029    2.3533
    0.2097    2.1299
    0.2152    1.9774
    0.2222    1.8121
    0.2286    1.6847
    0.2347    1.5768
    0.2423    1.4556
    0.2478    1.3779
    0.2531    1.3090
